Synchronization and Localization in Ad-Hoc ICAS Networks Using a Two-Stage Kuramoto Method

To enable Integrated Communications and Sensing (ICAS) in a peer-to-peer vehicular network, precise synchronization in frequency and phase among the communicating entities is required. In addition, self-driving cars need accurate position estimates of the surrounding vehicles. In this work, we propose a joint, distributed synchronization and localization scheme for a network of communicating entities. Our proposed scheme is mostly signal-agnostic and therefore can be applied to a wide range of possible ICAS signals. We also mitigate the effect of finite sampling frequencies, which otherwise would degrade the synchronization and localization performance severely.

==> README.txt <==
EDAS
====

To compile this project for EDAS, add '\edastrue' to the file 'config.tex' in the root folder.


Arxiv.org
=========

To compile this project for EDAS, add '\arxivtrue' to the file 'config.tex' in the root folder.

Use the PowerShell script 'test_arxiv_compilation.ps1' to test whether compilation for arxiv.org works.


Draft
=====

To compile this project in draft mode (faster), add '\drafttrue' to the file 'config.tex' in the root folder.



==> content/figures/algorithm_variables/figure.tikz <==
% use a group here so that TeX forgets everything we defined inside the group
\begingroup


\def\TickHeight{0.03}
\def\SignalHeight{0.22}
\def\VertSignalOffset{0.08}
\def\DiagHeight{\VertSignalOffset + \SignalHeight}
\def\EventMarkerSize{0.02}
\def\LegendBarLength{0.04}

\def\MarkupColor{white!25!black!75}
\def\RxColor{blue}
\def\TxColor{red}


\def\LastTxTime{0.49}
\def\NextTxTime{1.0}

\def\CurrentRxTime{0.60}
\def\LastRxTime{0.07}


% Draw horizontal tick mark:
% #1: optional: color
% #2: horizontal position
% #3: vertical position
% #4: label
\newcommand{\DrawHTick}[4][black]{\draw[very thick, color={#1}] (#2, 0.5*\TickHeight + #3) -- (#2, -0.5*\TickHeight + #3) node[anchor=north]{#4};}

% Draw transmit event bar:
% #1: start x
% #2: start y
% #3: end x
% #4: end y
% #5: node
\newcommand{\DrawTxEventBar}[5]{%
    \draw[thick, color={\TxColor}] (#1, #2) -- (#3, #4) #5;%
    \fill[color={\TxColor}] (#3, #4) circle (\EventMarkerSize/2);%
}

% Draw transmit event bar:
% #1: start x
% #2: start y
% #3: end x
% #4: end y
% #5: node
\newcommand{\DrawRxEventBar}[5]{%
    \draw[thick, color={\RxColor}] (#1, #2) -- (#3, #4) #5;%
    \fill[color={\RxColor}] (#3 - \EventMarkerSize/2, #4 - \EventMarkerSize/2) rectangle (#3 + \EventMarkerSize/2, #4 + \EventMarkerSize/2);%
}

% Draw a vertical transmit event bar that starts at the x-axis:
% #1: horizontal position
\newcommand{\DrawHTxEventBar}[1]{
    \DrawTxEventBar{#1}{0}{#1}{\SignalHeight}{}
}

% Draw a vertical receive event bar that starts at the x-axis:
% #1: horizontal position
\newcommand{\DrawHRxEventBar}[1]{%
    \DrawRxEventBar{#1}{0}{#1}{\SignalHeight}{}
}


% #1: horizontal position
% #2: tick label
\newcommand{\DrawPulseTxEvent}[2]{%
    \DrawHTxEventBar{#1}%
    \DrawHTick{#1}{0}{#2}%
}

% #1: horizontal position
% #2: tick label
\newcommand{\DrawPulseRxEvent}[2]{%
    \DrawHTick{#1}{0}{#2}%
    \DrawHRxEventBar{#1}%
}

% Draw transmit event bar for the legend
% #1: horizontal position (center)
% #2: vertical position (center)
% #3: text
\newcommand{\DrawTxLegendBar}[3]{%
    \DrawTxEventBar
        {#1}{#2 - \LegendBarLength/2}
        {#1}{#2 + \LegendBarLength/2}
        {node[anchor=mid west, color=black, font=\scriptsize, align=left, text width=1.0]{#3}}
}

% Draw receive event bar for the legend
% #1: horizontal position (center)
% #2: vertical position (center)
% #3: text
\newcommand{\DrawRxLegendBar}[3]{%
    \DrawRxEventBar
        {#1}{#2 - \LegendBarLength/2}
        {#1}{#2 + \LegendBarLength/2}
        {node[anchor=mid west, color=black, font=\scriptsize, align=left, text width=1.0]{#3}}
}

% Draws a horizontal measurement line below a signal with a label printed above the line
% #1: first horizontal position
% #2: second horizontal position
% #3: additional vertical offset
% #4: label
\newcommand{\DrawBottomIntervalLabel}[4]{%
    \DrawHTick[\MarkupColor]{#1}{0.75*\VertSignalOffset + #3}{} %
    \DrawHTick[\MarkupColor]{#2}{0.75*\VertSignalOffset + #3}{} %
    \draw[thick, densely dotted, color={\MarkupColor}] (#1, 0.75*\VertSignalOffset + #3) -- (#2, 0.75*\VertSignalOffset + #3) %
        node[anchor=north, pos=0.5, font=\scriptsize]{#4};
}

% Draws an arrow from at some point to another point.
% #1: start point (horizontal position)
% #2: end point offset (horizontal position)
% #3: label (near the start #1 of the arrow)
% #4: anchor position of the label
% #5: label font size
\newcommand{\DrawAnnotation}[5]{%
    \draw[->, thick, color={\MarkupColor}] (#1+#2,\DiagHeight-0.005) -- (#1,\SignalHeight + \EventMarkerSize/2 + 0.005) node[anchor=#4, pos=0.1, font=\scriptsize, align=#5]{#3};
}

\newcommand{\DrawAnnotationRight}[3]{\DrawAnnotation{#1}{#2}{#3}{west}{left}}
\newcommand{\DrawAnnotationLeft}[3]{\DrawAnnotation{#1}{#2}{#3}{east}{right}}

% Draw a legend
% #1: x location (lower left corner)
% #2 y location (lower left corner)
\newcommand{\DrawLegend}[2]{
    \DrawTxLegendBar{#1 + 1.4*\EventMarkerSize}{#2 + \LegendBarLength/2 + 0.12}{transmission event}
    \DrawRxLegendBar{#1 + 1.4*\EventMarkerSize}{#2 + \LegendBarLength/2 + 0.03}{reception event}
    \draw (#1, #2) rectangle (#1 + 0.235, #2 + \LegendBarLength*3.0 + 0.065);    
}

\begin{tikzpicture}
    \DrawPulseTxEvent{\LastTxTime}{\AlgoLastTxTime{q}}
    \DrawPulseTxEvent{\NextTxTime}{}

    \DrawPulseRxEvent{\LastRxTime}{\AlgoLastEstimatedRxTime{q}{p}}
    \DrawPulseRxEvent{\CurrentRxTime}{\AlgoCurrentEstimatedRxTime{q}{p}}

    \DrawBottomIntervalLabel{\LastTxTime}{\NextTxTime}{\SignalHeight*0.3}{\PulseDuration{q}{\TxPulseIndex{q}{}}}
    \DrawBottomIntervalLabel{\LastTxTime}{\CurrentRxTime}{0}{\AlgoCurrentRxTxTimeDiff}
    \DrawBottomIntervalLabel{\LastRxTime}{\CurrentRxTime}{\SignalHeight*0.55}{\AlgoEstimatedPulseDuration{p}{q}}

    \DrawAnnotationRight{\CurrentRxTime}{0.03}{Start of currently\\received signal}
    \DrawAnnotationLeft{\LastTxTime}{-0.03}{Start of currently\\transmitted signal}

    \DrawLegend{0.925}{\DiagHeight - \LegendBarLength/2 - 0.03}

    % horizontal axis:
    \draw[thick,->] (0,0) -- (1.1,0) node[anchor=north west]{$t$};    

    % vertical axis:
    \draw[thick,->] (0,0) -- (0,\DiagHeight + 0.02)  node[pos=0.5, left=8pt, rotate=90, anchor=center]{Tx/Rx events};

\end{tikzpicture}


\endgroup


==> content/figures/signal_sketch/data.tikz <==
\draw[thick, blue] 
        (1.0000*\PSTA + 0.0000*\PSTB, 0.1912*\SignalHeight + \VertSignalOffset) -- (0.9980*\PSTA + 0.0020*\PSTB, 0.1819*\SignalHeight + \VertSignalOffset) -- (0.9960*\PSTA + 0.0040*\PSTB, 0.1770*\SignalHeight + \VertSignalOffset) -- (0.9940*\PSTA + 0.0060*\PSTB, 0.1770*\SignalHeight + \VertSignalOffset) -- (0.9920*\PSTA + 0.0080*\PSTB, 0.1825*\SignalHeight + \VertSignalOffset) -- (0.9900*\PSTA + 0.0100*\PSTB, 0.1936*\SignalHeight + \VertSignalOffset) -- (0.9880*\PSTA + 0.0120*\PSTB, 0.2106*\SignalHeight + \VertSignalOffset) -- (0.9860*\PSTA + 0.0140*\PSTB, 0.2334*\SignalHeight + \VertSignalOffset) -- (0.9840*\PSTA + 0.0160*\PSTB, 0.2619*\SignalHeight + \VertSignalOffset) -- (0.9820*\PSTA + 0.0180*\PSTB, 0.2960*\SignalHeight + \VertSignalOffset) -- (0.9800*\PSTA + 0.0200*\PSTB, 0.3352*\SignalHeight + \VertSignalOffset) -- (0.9780*\PSTA + 0.0220*\PSTB, 0.3790*\SignalHeight + \VertSignalOffset) -- (0.9760*\PSTA + 0.0240*\PSTB, 0.4268*\SignalHeight + \VertSignalOffset) -- (0.9739*\PSTA + 0.0261*\PSTB, 0.4778*\SignalHeight + \VertSignalOffset) -- (0.9719*\PSTA + 0.0281*\PSTB, 0.5311*\SignalHeight + \VertSignalOffset) -- (0.9699*\PSTA + 0.0301*\PSTB, 0.5858*\SignalHeight + \VertSignalOffset) -- (0.9679*\PSTA + 0.0321*\PSTB, 0.6410*\SignalHeight + \VertSignalOffset) -- (0.9659*\PSTA + 0.0341*\PSTB, 0.6955*\SignalHeight + \VertSignalOffset) -- (0.9639*\PSTA + 0.0361*\PSTB, 0.7484*\SignalHeight + \VertSignalOffset) -- (0.9619*\PSTA + 0.0381*\PSTB, 0.7986*\SignalHeight + \VertSignalOffset)
         -- (0.9599*\PSTA + 0.0401*\PSTB, 0.8450*\SignalHeight + \VertSignalOffset) -- (0.9579*\PSTA + 0.0421*\PSTB, 0.8868*\SignalHeight + \VertSignalOffset) -- (0.9559*\PSTA + 0.0441*\PSTB, 0.9231*\SignalHeight + \VertSignalOffset) -- (0.9539*\PSTA + 0.0461*\PSTB, 0.9531*\SignalHeight + \VertSignalOffset) -- (0.9519*\PSTA + 0.0481*\PSTB, 0.9762*\SignalHeight + \VertSignalOffset) -- (0.9499*\PSTA + 0.0501*\PSTB, 0.9919*\SignalHeight + \VertSignalOffset) -- (0.9479*\PSTA + 0.0521*\PSTB, 0.9999*\SignalHeight + \VertSignalOffset) -- (0.9459*\PSTA + 0.0541*\PSTB, 1.0000*\SignalHeight + \VertSignalOffset) -- (0.9439*\PSTA + 0.0561*\PSTB, 0.9922*\SignalHeight + \VertSignalOffset) -- (0.9419*\PSTA + 0.0581*\PSTB, 0.9766*\SignalHeight + \VertSignalOffset) -- (0.9399*\PSTA + 0.0601*\PSTB, 0.9535*\SignalHeight + \VertSignalOffset) -- (0.9379*\PSTA + 0.0621*\PSTB, 0.9236*\SignalHeight + \VertSignalOffset) -- (0.9359*\PSTA + 0.0641*\PSTB, 0.8874*\SignalHeight + \VertSignalOffset) -- (0.9339*\PSTA + 0.0661*\PSTB, 0.8456*\SignalHeight + \VertSignalOffset) -- (0.9319*\PSTA + 0.0681*\PSTB, 0.7992*\SignalHeight + \VertSignalOffset) -- (0.9299*\PSTA + 0.0701*\PSTB, 0.7492*\SignalHeight + \VertSignalOffset) -- (0.9279*\PSTA + 0.0721*\PSTB, 0.6967*\SignalHeight + \VertSignalOffset) -- (0.9259*\PSTA + 0.0741*\PSTB, 0.6426*\SignalHeight + \VertSignalOffset) -- (0.9238*\PSTA + 0.0762*\PSTB, 0.5883*\SignalHeight + \VertSignalOffset) -- (0.9218*\PSTA + 0.0782*\PSTB, 0.5348*\SignalHeight + \VertSignalOffset)
         -- (0.9198*\PSTA + 0.0802*\PSTB, 0.4832*\SignalHeight + \VertSignalOffset) -- (0.9178*\PSTA + 0.0822*\PSTB, 0.4346*\SignalHeight + \VertSignalOffset) -- (0.9158*\PSTA + 0.0842*\PSTB, 0.3899*\SignalHeight + \VertSignalOffset) -- (0.9138*\PSTA + 0.0862*\PSTB, 0.3500*\SignalHeight + \VertSignalOffset) -- (0.9118*\PSTA + 0.0882*\PSTB, 0.3157*\SignalHeight + \VertSignalOffset) -- (0.9098*\PSTA + 0.0902*\PSTB, 0.2874*\SignalHeight + \VertSignalOffset) -- (0.9078*\PSTA + 0.0922*\PSTB, 0.2658*\SignalHeight + \VertSignalOffset) -- (0.9058*\PSTA + 0.0942*\PSTB, 0.2510*\SignalHeight + \VertSignalOffset) -- (0.9038*\PSTA + 0.0962*\PSTB, 0.2432*\SignalHeight + \VertSignalOffset) -- (0.9018*\PSTA + 0.0982*\PSTB, 0.2423*\SignalHeight + \VertSignalOffset) -- (0.8998*\PSTA + 0.1002*\PSTB, 0.2482*\SignalHeight + \VertSignalOffset) -- (0.8978*\PSTA + 0.1022*\PSTB, 0.2604*\SignalHeight + \VertSignalOffset) -- (0.8958*\PSTA + 0.1042*\PSTB, 0.2784*\SignalHeight + \VertSignalOffset) -- (0.8938*\PSTA + 0.1062*\PSTB, 0.3016*\SignalHeight + \VertSignalOffset) -- (0.8918*\PSTA + 0.1082*\PSTB, 0.3291*\SignalHeight + \VertSignalOffset) -- (0.8898*\PSTA + 0.1102*\PSTB, 0.3603*\SignalHeight + \VertSignalOffset) -- (0.8878*\PSTA + 0.1122*\PSTB, 0.3941*\SignalHeight + \VertSignalOffset) -- (0.8858*\PSTA + 0.1142*\PSTB, 0.4295*\SignalHeight + \VertSignalOffset) -- (0.8838*\PSTA + 0.1162*\PSTB, 0.4657*\SignalHeight + \VertSignalOffset) -- (0.8818*\PSTA + 0.1182*\PSTB, 0.5015*\SignalHeight + \VertSignalOffset)
         -- (0.8798*\PSTA + 0.1202*\PSTB, 0.5361*\SignalHeight + \VertSignalOffset) -- (0.8778*\PSTA + 0.1222*\PSTB, 0.5686*\SignalHeight + \VertSignalOffset) -- (0.8758*\PSTA + 0.1242*\PSTB, 0.5981*\SignalHeight + \VertSignalOffset) -- (0.8737*\PSTA + 0.1263*\PSTB, 0.6240*\SignalHeight + \VertSignalOffset) -- (0.8717*\PSTA + 0.1283*\PSTB, 0.6456*\SignalHeight + \VertSignalOffset) -- (0.8697*\PSTA + 0.1303*\PSTB, 0.6625*\SignalHeight + \VertSignalOffset) -- (0.8677*\PSTA + 0.1323*\PSTB, 0.6744*\SignalHeight + \VertSignalOffset) -- (0.8657*\PSTA + 0.1343*\PSTB, 0.6811*\SignalHeight + \VertSignalOffset) -- (0.8637*\PSTA + 0.1363*\PSTB, 0.6825*\SignalHeight + \VertSignalOffset) -- (0.8617*\PSTA + 0.1383*\PSTB, 0.6789*\SignalHeight + \VertSignalOffset) -- (0.8597*\PSTA + 0.1403*\PSTB, 0.6705*\SignalHeight + \VertSignalOffset) -- (0.8577*\PSTA + 0.1423*\PSTB, 0.6576*\SignalHeight + \VertSignalOffset) -- (0.8557*\PSTA + 0.1443*\PSTB, 0.6409*\SignalHeight + \VertSignalOffset) -- (0.8537*\PSTA + 0.1463*\PSTB, 0.6209*\SignalHeight + \VertSignalOffset) -- (0.8517*\PSTA + 0.1483*\PSTB, 0.5984*\SignalHeight + \VertSignalOffset) -- (0.8497*\PSTA + 0.1503*\PSTB, 0.5742*\SignalHeight + \VertSignalOffset) -- (0.8477*\PSTA + 0.1523*\PSTB, 0.5491*\SignalHeight + \VertSignalOffset) -- (0.8457*\PSTA + 0.1543*\PSTB, 0.5239*\SignalHeight + \VertSignalOffset) -- (0.8437*\PSTA + 0.1563*\PSTB, 0.4995*\SignalHeight + \VertSignalOffset) -- (0.8417*\PSTA + 0.1583*\PSTB, 0.4768*\SignalHeight + \VertSignalOffset)
         -- (0.8397*\PSTA + 0.1603*\PSTB, 0.4565*\SignalHeight + \VertSignalOffset) -- (0.8377*\PSTA + 0.1623*\PSTB, 0.4392*\SignalHeight + \VertSignalOffset) -- (0.8357*\PSTA + 0.1643*\PSTB, 0.4257*\SignalHeight + \VertSignalOffset) -- (0.8337*\PSTA + 0.1663*\PSTB, 0.4164*\SignalHeight + \VertSignalOffset) -- (0.8317*\PSTA + 0.1683*\PSTB, 0.4117*\SignalHeight + \VertSignalOffset) -- (0.8297*\PSTA + 0.1703*\PSTB, 0.4118*\SignalHeight + \VertSignalOffset) -- (0.8277*\PSTA + 0.1723*\PSTB, 0.4169*\SignalHeight + \VertSignalOffset) -- (0.8257*\PSTA + 0.1743*\PSTB, 0.4269*\SignalHeight + \VertSignalOffset) -- (0.8236*\PSTA + 0.1764*\PSTB, 0.4416*\SignalHeight + \VertSignalOffset) -- (0.8216*\PSTA + 0.1784*\PSTB, 0.4609*\SignalHeight + \VertSignalOffset) -- (0.8196*\PSTA + 0.1804*\PSTB, 0.4841*\SignalHeight + \VertSignalOffset) -- (0.8176*\PSTA + 0.1824*\PSTB, 0.5108*\SignalHeight + \VertSignalOffset) -- (0.8156*\PSTA + 0.1844*\PSTB, 0.5404*\SignalHeight + \VertSignalOffset) -- (0.8136*\PSTA + 0.1864*\PSTB, 0.5721*\SignalHeight + \VertSignalOffset) -- (0.8116*\PSTA + 0.1884*\PSTB, 0.6051*\SignalHeight + \VertSignalOffset) -- (0.8096*\PSTA + 0.1904*\PSTB, 0.6387*\SignalHeight + \VertSignalOffset) -- (0.8076*\PSTA + 0.1924*\PSTB, 0.6720*\SignalHeight + \VertSignalOffset) -- (0.8056*\PSTA + 0.1944*\PSTB, 0.7041*\SignalHeight + \VertSignalOffset) -- (0.8036*\PSTA + 0.1964*\PSTB, 0.7343*\SignalHeight + \VertSignalOffset) -- (0.8016*\PSTA + 0.1984*\PSTB, 0.7618*\SignalHeight + \VertSignalOffset)
         -- (0.7996*\PSTA + 0.2004*\PSTB, 0.7859*\SignalHeight + \VertSignalOffset) -- (0.7976*\PSTA + 0.2024*\PSTB, 0.8060*\SignalHeight + \VertSignalOffset) -- (0.7956*\PSTA + 0.2044*\PSTB, 0.8217*\SignalHeight + \VertSignalOffset) -- (0.7936*\PSTA + 0.2064*\PSTB, 0.8325*\SignalHeight + \VertSignalOffset) -- (0.7916*\PSTA + 0.2084*\PSTB, 0.8382*\SignalHeight + \VertSignalOffset) -- (0.7896*\PSTA + 0.2104*\PSTB, 0.8386*\SignalHeight + \VertSignalOffset) -- (0.7876*\PSTA + 0.2124*\PSTB, 0.8338*\SignalHeight + \VertSignalOffset) -- (0.7856*\PSTA + 0.2144*\PSTB, 0.8240*\SignalHeight + \VertSignalOffset) -- (0.7836*\PSTA + 0.2164*\PSTB, 0.8093*\SignalHeight + \VertSignalOffset) -- (0.7816*\PSTA + 0.2184*\PSTB, 0.7901*\SignalHeight + \VertSignalOffset) -- (0.7796*\PSTA + 0.2204*\PSTB, 0.7670*\SignalHeight + \VertSignalOffset) -- (0.7776*\PSTA + 0.2224*\PSTB, 0.7405*\SignalHeight + \VertSignalOffset) -- (0.7756*\PSTA + 0.2244*\PSTB, 0.7112*\SignalHeight + \VertSignalOffset) -- (0.7735*\PSTA + 0.2265*\PSTB, 0.6800*\SignalHeight + \VertSignalOffset) -- (0.7715*\PSTA + 0.2285*\PSTB, 0.6474*\SignalHeight + \VertSignalOffset) -- (0.7695*\PSTA + 0.2305*\PSTB, 0.6143*\SignalHeight + \VertSignalOffset) -- (0.7675*\PSTA + 0.2325*\PSTB, 0.5814*\SignalHeight + \VertSignalOffset) -- (0.7655*\PSTA + 0.2345*\PSTB, 0.5495*\SignalHeight + \VertSignalOffset) -- (0.7635*\PSTA + 0.2365*\PSTB, 0.5191*\SignalHeight + \VertSignalOffset) -- (0.7615*\PSTA + 0.2385*\PSTB, 0.4909*\SignalHeight + \VertSignalOffset)
         -- (0.7595*\PSTA + 0.2405*\PSTB, 0.4655*\SignalHeight + \VertSignalOffset) -- (0.7575*\PSTA + 0.2425*\PSTB, 0.4432*\SignalHeight + \VertSignalOffset) -- (0.7555*\PSTA + 0.2445*\PSTB, 0.4244*\SignalHeight + \VertSignalOffset) -- (0.7535*\PSTA + 0.2465*\PSTB, 0.4093*\SignalHeight + \VertSignalOffset) -- (0.7515*\PSTA + 0.2485*\PSTB, 0.3979*\SignalHeight + \VertSignalOffset) -- (0.7495*\PSTA + 0.2505*\PSTB, 0.3903*\SignalHeight + \VertSignalOffset) -- (0.7475*\PSTA + 0.2525*\PSTB, 0.3863*\SignalHeight + \VertSignalOffset) -- (0.7455*\PSTA + 0.2545*\PSTB, 0.3857*\SignalHeight + \VertSignalOffset) -- (0.7435*\PSTA + 0.2565*\PSTB, 0.3880*\SignalHeight + \VertSignalOffset) -- (0.7415*\PSTA + 0.2585*\PSTB, 0.3930*\SignalHeight + \VertSignalOffset) -- (0.7395*\PSTA + 0.2605*\PSTB, 0.3999*\SignalHeight + \VertSignalOffset) -- (0.7375*\PSTA + 0.2625*\PSTB, 0.4084*\SignalHeight + \VertSignalOffset) -- (0.7355*\PSTA + 0.2645*\PSTB, 0.4179*\SignalHeight + \VertSignalOffset) -- (0.7335*\PSTA + 0.2665*\PSTB, 0.4276*\SignalHeight + \VertSignalOffset) -- (0.7315*\PSTA + 0.2685*\PSTB, 0.4370*\SignalHeight + \VertSignalOffset) -- (0.7295*\PSTA + 0.2705*\PSTB, 0.4455*\SignalHeight + \VertSignalOffset) -- (0.7275*\PSTA + 0.2725*\PSTB, 0.4527*\SignalHeight + \VertSignalOffset) -- (0.7255*\PSTA + 0.2745*\PSTB, 0.4579*\SignalHeight + \VertSignalOffset) -- (0.7234*\PSTA + 0.2766*\PSTB, 0.4609*\SignalHeight + \VertSignalOffset) -- (0.7214*\PSTA + 0.2786*\PSTB, 0.4614*\SignalHeight + \VertSignalOffset)
         -- (0.7194*\PSTA + 0.2806*\PSTB, 0.4591*\SignalHeight + \VertSignalOffset) -- (0.7174*\PSTA + 0.2826*\PSTB, 0.4539*\SignalHeight + \VertSignalOffset) -- (0.7154*\PSTA + 0.2846*\PSTB, 0.4460*\SignalHeight + \VertSignalOffset) -- (0.7134*\PSTA + 0.2866*\PSTB, 0.4355*\SignalHeight + \VertSignalOffset) -- (0.7114*\PSTA + 0.2886*\PSTB, 0.4225*\SignalHeight + \VertSignalOffset) -- (0.7094*\PSTA + 0.2906*\PSTB, 0.4076*\SignalHeight + \VertSignalOffset) -- (0.7074*\PSTA + 0.2926*\PSTB, 0.3912*\SignalHeight + \VertSignalOffset) -- (0.7054*\PSTA + 0.2946*\PSTB, 0.3739*\SignalHeight + \VertSignalOffset) -- (0.7034*\PSTA + 0.2966*\PSTB, 0.3562*\SignalHeight + \VertSignalOffset) -- (0.7014*\PSTA + 0.2986*\PSTB, 0.3389*\SignalHeight + \VertSignalOffset) -- (0.6994*\PSTA + 0.3006*\PSTB, 0.3227*\SignalHeight + \VertSignalOffset) -- (0.6974*\PSTA + 0.3026*\PSTB, 0.3084*\SignalHeight + \VertSignalOffset) -- (0.6954*\PSTA + 0.3046*\PSTB, 0.2965*\SignalHeight + \VertSignalOffset) -- (0.6934*\PSTA + 0.3066*\PSTB, 0.2879*\SignalHeight + \VertSignalOffset) -- (0.6914*\PSTA + 0.3086*\PSTB, 0.2831*\SignalHeight + \VertSignalOffset) -- (0.6894*\PSTA + 0.3106*\PSTB, 0.2827*\SignalHeight + \VertSignalOffset) -- (0.6874*\PSTA + 0.3126*\PSTB, 0.2872*\SignalHeight + \VertSignalOffset) -- (0.6854*\PSTA + 0.3146*\PSTB, 0.2968*\SignalHeight + \VertSignalOffset) -- (0.6834*\PSTA + 0.3166*\PSTB, 0.3118*\SignalHeight + \VertSignalOffset) -- (0.6814*\PSTA + 0.3186*\PSTB, 0.3322*\SignalHeight + \VertSignalOffset)
         -- (0.6794*\PSTA + 0.3206*\PSTB, 0.3581*\SignalHeight + \VertSignalOffset) -- (0.6774*\PSTA + 0.3226*\PSTB, 0.3891*\SignalHeight + \VertSignalOffset) -- (0.6754*\PSTA + 0.3246*\PSTB, 0.4249*\SignalHeight + \VertSignalOffset) -- (0.6733*\PSTA + 0.3267*\PSTB, 0.4650*\SignalHeight + \VertSignalOffset) -- (0.6713*\PSTA + 0.3287*\PSTB, 0.5088*\SignalHeight + \VertSignalOffset) -- (0.6693*\PSTA + 0.3307*\PSTB, 0.5554*\SignalHeight + \VertSignalOffset) -- (0.6673*\PSTA + 0.3327*\PSTB, 0.6041*\SignalHeight + \VertSignalOffset) -- (0.6653*\PSTA + 0.3347*\PSTB, 0.6538*\SignalHeight + \VertSignalOffset) -- (0.6633*\PSTA + 0.3367*\PSTB, 0.7035*\SignalHeight + \VertSignalOffset) -- (0.6613*\PSTA + 0.3387*\PSTB, 0.7522*\SignalHeight + \VertSignalOffset) -- (0.6593*\PSTA + 0.3407*\PSTB, 0.7988*\SignalHeight + \VertSignalOffset) -- (0.6573*\PSTA + 0.3427*\PSTB, 0.8423*\SignalHeight + \VertSignalOffset) -- (0.6553*\PSTA + 0.3447*\PSTB, 0.8816*\SignalHeight + \VertSignalOffset) -- (0.6533*\PSTA + 0.3467*\PSTB, 0.9157*\SignalHeight + \VertSignalOffset) -- (0.6513*\PSTA + 0.3487*\PSTB, 0.9438*\SignalHeight + \VertSignalOffset) -- (0.6493*\PSTA + 0.3507*\PSTB, 0.9652*\SignalHeight + \VertSignalOffset) -- (0.6473*\PSTA + 0.3527*\PSTB, 0.9791*\SignalHeight + \VertSignalOffset) -- (0.6453*\PSTA + 0.3547*\PSTB, 0.9852*\SignalHeight + \VertSignalOffset) -- (0.6433*\PSTA + 0.3567*\PSTB, 0.9832*\SignalHeight + \VertSignalOffset) -- (0.6413*\PSTA + 0.3587*\PSTB, 0.9728*\SignalHeight + \VertSignalOffset)
         -- (0.6393*\PSTA + 0.3607*\PSTB, 0.9541*\SignalHeight + \VertSignalOffset) -- (0.6373*\PSTA + 0.3627*\PSTB, 0.9274*\SignalHeight + \VertSignalOffset) -- (0.6353*\PSTA + 0.3647*\PSTB, 0.8931*\SignalHeight + \VertSignalOffset) -- (0.6333*\PSTA + 0.3667*\PSTB, 0.8516*\SignalHeight + \VertSignalOffset) -- (0.6313*\PSTA + 0.3687*\PSTB, 0.8039*\SignalHeight + \VertSignalOffset) -- (0.6293*\PSTA + 0.3707*\PSTB, 0.7507*\SignalHeight + \VertSignalOffset) -- (0.6273*\PSTA + 0.3727*\PSTB, 0.6930*\SignalHeight + \VertSignalOffset) -- (0.6253*\PSTA + 0.3747*\PSTB, 0.6320*\SignalHeight + \VertSignalOffset) -- (0.6232*\PSTA + 0.3768*\PSTB, 0.5688*\SignalHeight + \VertSignalOffset) -- (0.6212*\PSTA + 0.3788*\PSTB, 0.5047*\SignalHeight + \VertSignalOffset) -- (0.6192*\PSTA + 0.3808*\PSTB, 0.4409*\SignalHeight + \VertSignalOffset) -- (0.6172*\PSTA + 0.3828*\PSTB, 0.3786*\SignalHeight + \VertSignalOffset) -- (0.6152*\PSTA + 0.3848*\PSTB, 0.3192*\SignalHeight + \VertSignalOffset) -- (0.6132*\PSTA + 0.3868*\PSTB, 0.2636*\SignalHeight + \VertSignalOffset) -- (0.6112*\PSTA + 0.3888*\PSTB, 0.2130*\SignalHeight + \VertSignalOffset) -- (0.6092*\PSTA + 0.3908*\PSTB, 0.1683*\SignalHeight + \VertSignalOffset) -- (0.6072*\PSTA + 0.3928*\PSTB, 0.1304*\SignalHeight + \VertSignalOffset) -- (0.6052*\PSTA + 0.3948*\PSTB, 0.0999*\SignalHeight + \VertSignalOffset) -- (0.6032*\PSTA + 0.3968*\PSTB, 0.0772*\SignalHeight + \VertSignalOffset) -- (0.6012*\PSTA + 0.3988*\PSTB, 0.0627*\SignalHeight + \VertSignalOffset)
         -- (0.5992*\PSTA + 0.4008*\PSTB, 0.0566*\SignalHeight + \VertSignalOffset) -- (0.5972*\PSTA + 0.4028*\PSTB, 0.0587*\SignalHeight + \VertSignalOffset) -- (0.5952*\PSTA + 0.4048*\PSTB, 0.0689*\SignalHeight + \VertSignalOffset) -- (0.5932*\PSTA + 0.4068*\PSTB, 0.0868*\SignalHeight + \VertSignalOffset) -- (0.5912*\PSTA + 0.4088*\PSTB, 0.1118*\SignalHeight + \VertSignalOffset) -- (0.5892*\PSTA + 0.4108*\PSTB, 0.1431*\SignalHeight + \VertSignalOffset) -- (0.5872*\PSTA + 0.4128*\PSTB, 0.1800*\SignalHeight + \VertSignalOffset) -- (0.5852*\PSTA + 0.4148*\PSTB, 0.2216*\SignalHeight + \VertSignalOffset) -- (0.5832*\PSTA + 0.4168*\PSTB, 0.2668*\SignalHeight + \VertSignalOffset) -- (0.5812*\PSTA + 0.4188*\PSTB, 0.3145*\SignalHeight + \VertSignalOffset) -- (0.5792*\PSTA + 0.4208*\PSTB, 0.3638*\SignalHeight + \VertSignalOffset) -- (0.5772*\PSTA + 0.4228*\PSTB, 0.4134*\SignalHeight + \VertSignalOffset) -- (0.5752*\PSTA + 0.4248*\PSTB, 0.4623*\SignalHeight + \VertSignalOffset) -- (0.5731*\PSTA + 0.4269*\PSTB, 0.5096*\SignalHeight + \VertSignalOffset) -- (0.5711*\PSTA + 0.4289*\PSTB, 0.5543*\SignalHeight + \VertSignalOffset) -- (0.5691*\PSTA + 0.4309*\PSTB, 0.5956*\SignalHeight + \VertSignalOffset) -- (0.5671*\PSTA + 0.4329*\PSTB, 0.6327*\SignalHeight + \VertSignalOffset) -- (0.5651*\PSTA + 0.4349*\PSTB, 0.6651*\SignalHeight + \VertSignalOffset) -- (0.5631*\PSTA + 0.4369*\PSTB, 0.6923*\SignalHeight + \VertSignalOffset) -- (0.5611*\PSTA + 0.4389*\PSTB, 0.7141*\SignalHeight + \VertSignalOffset)
         -- (0.5591*\PSTA + 0.4409*\PSTB, 0.7303*\SignalHeight + \VertSignalOffset) -- (0.5571*\PSTA + 0.4429*\PSTB, 0.7410*\SignalHeight + \VertSignalOffset) -- (0.5551*\PSTA + 0.4449*\PSTB, 0.7462*\SignalHeight + \VertSignalOffset) -- (0.5531*\PSTA + 0.4469*\PSTB, 0.7464*\SignalHeight + \VertSignalOffset) -- (0.5511*\PSTA + 0.4489*\PSTB, 0.7419*\SignalHeight + \VertSignalOffset) -- (0.5491*\PSTA + 0.4509*\PSTB, 0.7333*\SignalHeight + \VertSignalOffset) -- (0.5471*\PSTA + 0.4529*\PSTB, 0.7212*\SignalHeight + \VertSignalOffset) -- (0.5451*\PSTA + 0.4549*\PSTB, 0.7063*\SignalHeight + \VertSignalOffset) -- (0.5431*\PSTA + 0.4569*\PSTB, 0.6894*\SignalHeight + \VertSignalOffset) -- (0.5411*\PSTA + 0.4589*\PSTB, 0.6713*\SignalHeight + \VertSignalOffset) -- (0.5391*\PSTA + 0.4609*\PSTB, 0.6528*\SignalHeight + \VertSignalOffset) -- (0.5371*\PSTA + 0.4629*\PSTB, 0.6346*\SignalHeight + \VertSignalOffset) -- (0.5351*\PSTA + 0.4649*\PSTB, 0.6174*\SignalHeight + \VertSignalOffset) -- (0.5331*\PSTA + 0.4669*\PSTB, 0.6020*\SignalHeight + \VertSignalOffset) -- (0.5311*\PSTA + 0.4689*\PSTB, 0.5888*\SignalHeight + \VertSignalOffset) -- (0.5291*\PSTA + 0.4709*\PSTB, 0.5785*\SignalHeight + \VertSignalOffset) -- (0.5271*\PSTA + 0.4729*\PSTB, 0.5712*\SignalHeight + \VertSignalOffset) -- (0.5251*\PSTA + 0.4749*\PSTB, 0.5674*\SignalHeight + \VertSignalOffset) -- (0.5230*\PSTA + 0.4770*\PSTB, 0.5671*\SignalHeight + \VertSignalOffset) -- (0.5210*\PSTA + 0.4790*\PSTB, 0.5703*\SignalHeight + \VertSignalOffset)
         -- (0.5190*\PSTA + 0.4810*\PSTB, 0.5769*\SignalHeight + \VertSignalOffset) -- (0.5170*\PSTA + 0.4830*\PSTB, 0.5867*\SignalHeight + \VertSignalOffset) -- (0.5150*\PSTA + 0.4850*\PSTB, 0.5992*\SignalHeight + \VertSignalOffset) -- (0.5130*\PSTA + 0.4870*\PSTB, 0.6141*\SignalHeight + \VertSignalOffset) -- (0.5110*\PSTA + 0.4890*\PSTB, 0.6308*\SignalHeight + \VertSignalOffset) -- (0.5090*\PSTA + 0.4910*\PSTB, 0.6487*\SignalHeight + \VertSignalOffset) -- (0.5070*\PSTA + 0.4930*\PSTB, 0.6671*\SignalHeight + \VertSignalOffset) -- (0.5050*\PSTA + 0.4950*\PSTB, 0.6854*\SignalHeight + \VertSignalOffset) -- (0.5030*\PSTA + 0.4970*\PSTB, 0.7028*\SignalHeight + \VertSignalOffset) -- (0.5010*\PSTA + 0.4990*\PSTB, 0.7186*\SignalHeight + \VertSignalOffset) -- (0.4990*\PSTA + 0.5010*\PSTB, 0.7324*\SignalHeight + \VertSignalOffset) -- (0.4970*\PSTA + 0.5030*\PSTB, 0.7433*\SignalHeight + \VertSignalOffset) -- (0.4950*\PSTA + 0.5050*\PSTB, 0.7510*\SignalHeight + \VertSignalOffset) -- (0.4930*\PSTA + 0.5070*\PSTB, 0.7551*\SignalHeight + \VertSignalOffset) -- (0.4910*\PSTA + 0.5090*\PSTB, 0.7551*\SignalHeight + \VertSignalOffset) -- (0.4890*\PSTA + 0.5110*\PSTB, 0.7510*\SignalHeight + \VertSignalOffset) -- (0.4870*\PSTA + 0.5130*\PSTB, 0.7425*\SignalHeight + \VertSignalOffset) -- (0.4850*\PSTA + 0.5150*\PSTB, 0.7298*\SignalHeight + \VertSignalOffset) -- (0.4830*\PSTA + 0.5170*\PSTB, 0.7131*\SignalHeight + \VertSignalOffset) -- (0.4810*\PSTA + 0.5190*\PSTB, 0.6925*\SignalHeight + \VertSignalOffset)
         -- (0.4790*\PSTA + 0.5210*\PSTB, 0.6685*\SignalHeight + \VertSignalOffset) -- (0.4770*\PSTA + 0.5230*\PSTB, 0.6416*\SignalHeight + \VertSignalOffset) -- (0.4749*\PSTA + 0.5251*\PSTB, 0.6124*\SignalHeight + \VertSignalOffset) -- (0.4729*\PSTA + 0.5271*\PSTB, 0.5815*\SignalHeight + \VertSignalOffset) -- (0.4709*\PSTA + 0.5291*\PSTB, 0.5496*\SignalHeight + \VertSignalOffset) -- (0.4689*\PSTA + 0.5311*\PSTB, 0.5175*\SignalHeight + \VertSignalOffset) -- (0.4669*\PSTA + 0.5331*\PSTB, 0.4858*\SignalHeight + \VertSignalOffset) -- (0.4649*\PSTA + 0.5351*\PSTB, 0.4555*\SignalHeight + \VertSignalOffset) -- (0.4629*\PSTA + 0.5371*\PSTB, 0.4271*\SignalHeight + \VertSignalOffset) -- (0.4609*\PSTA + 0.5391*\PSTB, 0.4014*\SignalHeight + \VertSignalOffset) -- (0.4589*\PSTA + 0.5411*\PSTB, 0.3789*\SignalHeight + \VertSignalOffset) -- (0.4569*\PSTA + 0.5431*\PSTB, 0.3602*\SignalHeight + \VertSignalOffset) -- (0.4549*\PSTA + 0.5451*\PSTB, 0.3456*\SignalHeight + \VertSignalOffset) -- (0.4529*\PSTA + 0.5471*\PSTB, 0.3356*\SignalHeight + \VertSignalOffset) -- (0.4509*\PSTA + 0.5491*\PSTB, 0.3302*\SignalHeight + \VertSignalOffset) -- (0.4489*\PSTA + 0.5511*\PSTB, 0.3295*\SignalHeight + \VertSignalOffset) -- (0.4469*\PSTA + 0.5531*\PSTB, 0.3335*\SignalHeight + \VertSignalOffset) -- (0.4449*\PSTA + 0.5551*\PSTB, 0.3419*\SignalHeight + \VertSignalOffset) -- (0.4429*\PSTA + 0.5571*\PSTB, 0.3545*\SignalHeight + \VertSignalOffset) -- (0.4409*\PSTA + 0.5591*\PSTB, 0.3708*\SignalHeight + \VertSignalOffset)
         -- (0.4389*\PSTA + 0.5611*\PSTB, 0.3903*\SignalHeight + \VertSignalOffset) -- (0.4369*\PSTA + 0.5631*\PSTB, 0.4124*\SignalHeight + \VertSignalOffset) -- (0.4349*\PSTA + 0.5651*\PSTB, 0.4364*\SignalHeight + \VertSignalOffset) -- (0.4329*\PSTA + 0.5671*\PSTB, 0.4616*\SignalHeight + \VertSignalOffset) -- (0.4309*\PSTA + 0.5691*\PSTB, 0.4873*\SignalHeight + \VertSignalOffset) -- (0.4289*\PSTA + 0.5711*\PSTB, 0.5127*\SignalHeight + \VertSignalOffset) -- (0.4269*\PSTA + 0.5731*\PSTB, 0.5371*\SignalHeight + \VertSignalOffset) -- (0.4248*\PSTA + 0.5752*\PSTB, 0.5598*\SignalHeight + \VertSignalOffset) -- (0.4228*\PSTA + 0.5772*\PSTB, 0.5801*\SignalHeight + \VertSignalOffset) -- (0.4208*\PSTA + 0.5792*\PSTB, 0.5975*\SignalHeight + \VertSignalOffset) -- (0.4188*\PSTA + 0.5812*\PSTB, 0.6115*\SignalHeight + \VertSignalOffset) -- (0.4168*\PSTA + 0.5832*\PSTB, 0.6218*\SignalHeight + \VertSignalOffset) -- (0.4148*\PSTA + 0.5852*\PSTB, 0.6281*\SignalHeight + \VertSignalOffset) -- (0.4128*\PSTA + 0.5872*\PSTB, 0.6303*\SignalHeight + \VertSignalOffset) -- (0.4108*\PSTA + 0.5892*\PSTB, 0.6285*\SignalHeight + \VertSignalOffset) -- (0.4088*\PSTA + 0.5912*\PSTB, 0.6226*\SignalHeight + \VertSignalOffset) -- (0.4068*\PSTA + 0.5932*\PSTB, 0.6131*\SignalHeight + \VertSignalOffset) -- (0.4048*\PSTA + 0.5952*\PSTB, 0.6003*\SignalHeight + \VertSignalOffset) -- (0.4028*\PSTA + 0.5972*\PSTB, 0.5847*\SignalHeight + \VertSignalOffset) -- (0.4008*\PSTA + 0.5992*\PSTB, 0.5669*\SignalHeight + \VertSignalOffset)
         -- (0.3988*\PSTA + 0.6012*\PSTB, 0.5476*\SignalHeight + \VertSignalOffset) -- (0.3968*\PSTA + 0.6032*\PSTB, 0.5274*\SignalHeight + \VertSignalOffset) -- (0.3948*\PSTA + 0.6052*\PSTB, 0.5071*\SignalHeight + \VertSignalOffset) -- (0.3928*\PSTA + 0.6072*\PSTB, 0.4876*\SignalHeight + \VertSignalOffset) -- (0.3908*\PSTA + 0.6092*\PSTB, 0.4696*\SignalHeight + \VertSignalOffset) -- (0.3888*\PSTA + 0.6112*\PSTB, 0.4537*\SignalHeight + \VertSignalOffset) -- (0.3868*\PSTA + 0.6132*\PSTB, 0.4408*\SignalHeight + \VertSignalOffset) -- (0.3848*\PSTA + 0.6152*\PSTB, 0.4314*\SignalHeight + \VertSignalOffset) -- (0.3828*\PSTA + 0.6172*\PSTB, 0.4260*\SignalHeight + \VertSignalOffset) -- (0.3808*\PSTA + 0.6192*\PSTB, 0.4251*\SignalHeight + \VertSignalOffset) -- (0.3788*\PSTA + 0.6212*\PSTB, 0.4289*\SignalHeight + \VertSignalOffset) -- (0.3768*\PSTA + 0.6232*\PSTB, 0.4376*\SignalHeight + \VertSignalOffset) -- (0.3747*\PSTA + 0.6253*\PSTB, 0.4512*\SignalHeight + \VertSignalOffset) -- (0.3727*\PSTA + 0.6273*\PSTB, 0.4695*\SignalHeight + \VertSignalOffset) -- (0.3707*\PSTA + 0.6293*\PSTB, 0.4923*\SignalHeight + \VertSignalOffset) -- (0.3687*\PSTA + 0.6313*\PSTB, 0.5191*\SignalHeight + \VertSignalOffset) -- (0.3667*\PSTA + 0.6333*\PSTB, 0.5494*\SignalHeight + \VertSignalOffset) -- (0.3647*\PSTA + 0.6353*\PSTB, 0.5825*\SignalHeight + \VertSignalOffset) -- (0.3627*\PSTA + 0.6373*\PSTB, 0.6177*\SignalHeight + \VertSignalOffset) -- (0.3607*\PSTA + 0.6393*\PSTB, 0.6540*\SignalHeight + \VertSignalOffset)
         -- (0.3587*\PSTA + 0.6413*\PSTB, 0.6906*\SignalHeight + \VertSignalOffset) -- (0.3567*\PSTA + 0.6433*\PSTB, 0.7264*\SignalHeight + \VertSignalOffset) -- (0.3547*\PSTA + 0.6453*\PSTB, 0.7605*\SignalHeight + \VertSignalOffset) -- (0.3527*\PSTA + 0.6473*\PSTB, 0.7920*\SignalHeight + \VertSignalOffset) -- (0.3507*\PSTA + 0.6493*\PSTB, 0.8198*\SignalHeight + \VertSignalOffset) -- (0.3487*\PSTA + 0.6513*\PSTB, 0.8431*\SignalHeight + \VertSignalOffset) -- (0.3467*\PSTA + 0.6533*\PSTB, 0.8611*\SignalHeight + \VertSignalOffset) -- (0.3447*\PSTA + 0.6553*\PSTB, 0.8731*\SignalHeight + \VertSignalOffset) -- (0.3427*\PSTA + 0.6573*\PSTB, 0.8785*\SignalHeight + \VertSignalOffset) -- (0.3407*\PSTA + 0.6593*\PSTB, 0.8770*\SignalHeight + \VertSignalOffset) -- (0.3387*\PSTA + 0.6613*\PSTB, 0.8682*\SignalHeight + \VertSignalOffset) -- (0.3367*\PSTA + 0.6633*\PSTB, 0.8521*\SignalHeight + \VertSignalOffset) -- (0.3347*\PSTA + 0.6653*\PSTB, 0.8287*\SignalHeight + \VertSignalOffset) -- (0.3327*\PSTA + 0.6673*\PSTB, 0.7982*\SignalHeight + \VertSignalOffset) -- (0.3307*\PSTA + 0.6693*\PSTB, 0.7612*\SignalHeight + \VertSignalOffset) -- (0.3287*\PSTA + 0.6713*\PSTB, 0.7180*\SignalHeight + \VertSignalOffset) -- (0.3267*\PSTA + 0.6733*\PSTB, 0.6695*\SignalHeight + \VertSignalOffset) -- (0.3246*\PSTA + 0.6754*\PSTB, 0.6165*\SignalHeight + \VertSignalOffset) -- (0.3226*\PSTA + 0.6774*\PSTB, 0.5599*\SignalHeight + \VertSignalOffset) -- (0.3206*\PSTA + 0.6794*\PSTB, 0.5009*\SignalHeight + \VertSignalOffset)
         -- (0.3186*\PSTA + 0.6814*\PSTB, 0.4405*\SignalHeight + \VertSignalOffset) -- (0.3166*\PSTA + 0.6834*\PSTB, 0.3799*\SignalHeight + \VertSignalOffset) -- (0.3146*\PSTA + 0.6854*\PSTB, 0.3203*\SignalHeight + \VertSignalOffset) -- (0.3126*\PSTA + 0.6874*\PSTB, 0.2629*\SignalHeight + \VertSignalOffset) -- (0.3106*\PSTA + 0.6894*\PSTB, 0.2088*\SignalHeight + \VertSignalOffset) -- (0.3086*\PSTA + 0.6914*\PSTB, 0.1592*\SignalHeight + \VertSignalOffset) -- (0.3066*\PSTA + 0.6934*\PSTB, 0.1149*\SignalHeight + \VertSignalOffset) -- (0.3046*\PSTA + 0.6954*\PSTB, 0.0768*\SignalHeight + \VertSignalOffset) -- (0.3026*\PSTA + 0.6974*\PSTB, 0.0458*\SignalHeight + \VertSignalOffset) -- (0.3006*\PSTA + 0.6994*\PSTB, 0.0224*\SignalHeight + \VertSignalOffset) -- (0.2986*\PSTA + 0.7014*\PSTB, 0.0071*\SignalHeight + \VertSignalOffset) -- (0.2966*\PSTA + 0.7034*\PSTB, 0.0000*\SignalHeight + \VertSignalOffset) -- (0.2946*\PSTA + 0.7054*\PSTB, 0.0013*\SignalHeight + \VertSignalOffset) -- (0.2926*\PSTA + 0.7074*\PSTB, 0.0110*\SignalHeight + \VertSignalOffset) -- (0.2906*\PSTA + 0.7094*\PSTB, 0.0287*\SignalHeight + \VertSignalOffset) -- (0.2886*\PSTA + 0.7114*\PSTB, 0.0540*\SignalHeight + \VertSignalOffset) -- (0.2866*\PSTA + 0.7134*\PSTB, 0.0864*\SignalHeight + \VertSignalOffset) -- (0.2846*\PSTA + 0.7154*\PSTB, 0.1251*\SignalHeight + \VertSignalOffset) -- (0.2826*\PSTA + 0.7174*\PSTB, 0.1693*\SignalHeight + \VertSignalOffset) -- (0.2806*\PSTA + 0.7194*\PSTB, 0.2181*\SignalHeight + \VertSignalOffset)
         -- (0.2786*\PSTA + 0.7214*\PSTB, 0.2704*\SignalHeight + \VertSignalOffset) -- (0.2766*\PSTA + 0.7234*\PSTB, 0.3252*\SignalHeight + \VertSignalOffset) -- (0.2745*\PSTA + 0.7255*\PSTB, 0.3814*\SignalHeight + \VertSignalOffset) -- (0.2725*\PSTA + 0.7275*\PSTB, 0.4379*\SignalHeight + \VertSignalOffset) -- (0.2705*\PSTA + 0.7295*\PSTB, 0.4936*\SignalHeight + \VertSignalOffset) -- (0.2685*\PSTA + 0.7315*\PSTB, 0.5475*\SignalHeight + \VertSignalOffset) -- (0.2665*\PSTA + 0.7335*\PSTB, 0.5987*\SignalHeight + \VertSignalOffset) -- (0.2645*\PSTA + 0.7355*\PSTB, 0.6463*\SignalHeight + \VertSignalOffset) -- (0.2625*\PSTA + 0.7375*\PSTB, 0.6896*\SignalHeight + \VertSignalOffset) -- (0.2605*\PSTA + 0.7395*\PSTB, 0.7279*\SignalHeight + \VertSignalOffset) -- (0.2585*\PSTA + 0.7415*\PSTB, 0.7607*\SignalHeight + \VertSignalOffset) -- (0.2565*\PSTA + 0.7435*\PSTB, 0.7878*\SignalHeight + \VertSignalOffset) -- (0.2545*\PSTA + 0.7455*\PSTB, 0.8089*\SignalHeight + \VertSignalOffset) -- (0.2525*\PSTA + 0.7475*\PSTB, 0.8239*\SignalHeight + \VertSignalOffset) -- (0.2505*\PSTA + 0.7495*\PSTB, 0.8331*\SignalHeight + \VertSignalOffset) -- (0.2485*\PSTA + 0.7515*\PSTB, 0.8365*\SignalHeight + \VertSignalOffset) -- (0.2465*\PSTA + 0.7535*\PSTB, 0.8345*\SignalHeight + \VertSignalOffset) -- (0.2445*\PSTA + 0.7555*\PSTB, 0.8277*\SignalHeight + \VertSignalOffset) -- (0.2425*\PSTA + 0.7575*\PSTB, 0.8166*\SignalHeight + \VertSignalOffset) -- (0.2405*\PSTA + 0.7595*\PSTB, 0.8017*\SignalHeight + \VertSignalOffset)
         -- (0.2385*\PSTA + 0.7615*\PSTB, 0.7838*\SignalHeight + \VertSignalOffset) -- (0.2365*\PSTA + 0.7635*\PSTB, 0.7636*\SignalHeight + \VertSignalOffset) -- (0.2345*\PSTA + 0.7655*\PSTB, 0.7419*\SignalHeight + \VertSignalOffset) -- (0.2325*\PSTA + 0.7675*\PSTB, 0.7194*\SignalHeight + \VertSignalOffset) -- (0.2305*\PSTA + 0.7695*\PSTB, 0.6967*\SignalHeight + \VertSignalOffset) -- (0.2285*\PSTA + 0.7715*\PSTB, 0.6745*\SignalHeight + \VertSignalOffset) -- (0.2265*\PSTA + 0.7735*\PSTB, 0.6535*\SignalHeight + \VertSignalOffset) -- (0.2244*\PSTA + 0.7756*\PSTB, 0.6340*\SignalHeight + \VertSignalOffset) -- (0.2224*\PSTA + 0.7776*\PSTB, 0.6166*\SignalHeight + \VertSignalOffset) -- (0.2204*\PSTA + 0.7796*\PSTB, 0.6016*\SignalHeight + \VertSignalOffset) -- (0.2184*\PSTA + 0.7816*\PSTB, 0.5891*\SignalHeight + \VertSignalOffset) -- (0.2164*\PSTA + 0.7836*\PSTB, 0.5792*\SignalHeight + \VertSignalOffset) -- (0.2144*\PSTA + 0.7856*\PSTB, 0.5720*\SignalHeight + \VertSignalOffset) -- (0.2124*\PSTA + 0.7876*\PSTB, 0.5674*\SignalHeight + \VertSignalOffset) -- (0.2104*\PSTA + 0.7896*\PSTB, 0.5650*\SignalHeight + \VertSignalOffset) -- (0.2084*\PSTA + 0.7916*\PSTB, 0.5647*\SignalHeight + \VertSignalOffset) -- (0.2064*\PSTA + 0.7936*\PSTB, 0.5660*\SignalHeight + \VertSignalOffset) -- (0.2044*\PSTA + 0.7956*\PSTB, 0.5686*\SignalHeight + \VertSignalOffset) -- (0.2024*\PSTA + 0.7976*\PSTB, 0.5719*\SignalHeight + \VertSignalOffset) -- (0.2004*\PSTA + 0.7996*\PSTB, 0.5755*\SignalHeight + \VertSignalOffset)
         -- (0.1984*\PSTA + 0.8016*\PSTB, 0.5788*\SignalHeight + \VertSignalOffset) -- (0.1964*\PSTA + 0.8036*\PSTB, 0.5814*\SignalHeight + \VertSignalOffset) -- (0.1944*\PSTA + 0.8056*\PSTB, 0.5828*\SignalHeight + \VertSignalOffset) -- (0.1924*\PSTA + 0.8076*\PSTB, 0.5825*\SignalHeight + \VertSignalOffset) -- (0.1904*\PSTA + 0.8096*\PSTB, 0.5802*\SignalHeight + \VertSignalOffset) -- (0.1884*\PSTA + 0.8116*\PSTB, 0.5757*\SignalHeight + \VertSignalOffset) -- (0.1864*\PSTA + 0.8136*\PSTB, 0.5686*\SignalHeight + \VertSignalOffset) -- (0.1844*\PSTA + 0.8156*\PSTB, 0.5590*\SignalHeight + \VertSignalOffset) -- (0.1824*\PSTA + 0.8176*\PSTB, 0.5468*\SignalHeight + \VertSignalOffset) -- (0.1804*\PSTA + 0.8196*\PSTB, 0.5321*\SignalHeight + \VertSignalOffset) -- (0.1784*\PSTA + 0.8216*\PSTB, 0.5150*\SignalHeight + \VertSignalOffset) -- (0.1764*\PSTA + 0.8236*\PSTB, 0.4960*\SignalHeight + \VertSignalOffset) -- (0.1743*\PSTA + 0.8257*\PSTB, 0.4753*\SignalHeight + \VertSignalOffset) -- (0.1723*\PSTA + 0.8277*\PSTB, 0.4534*\SignalHeight + \VertSignalOffset) -- (0.1703*\PSTA + 0.8297*\PSTB, 0.4309*\SignalHeight + \VertSignalOffset) -- (0.1683*\PSTA + 0.8317*\PSTB, 0.4083*\SignalHeight + \VertSignalOffset) -- (0.1663*\PSTA + 0.8337*\PSTB, 0.3862*\SignalHeight + \VertSignalOffset) -- (0.1643*\PSTA + 0.8357*\PSTB, 0.3653*\SignalHeight + \VertSignalOffset) -- (0.1623*\PSTA + 0.8377*\PSTB, 0.3462*\SignalHeight + \VertSignalOffset) -- (0.1603*\PSTA + 0.8397*\PSTB, 0.3295*\SignalHeight + \VertSignalOffset)
         -- (0.1583*\PSTA + 0.8417*\PSTB, 0.3158*\SignalHeight + \VertSignalOffset) -- (0.1563*\PSTA + 0.8437*\PSTB, 0.3056*\SignalHeight + \VertSignalOffset) -- (0.1543*\PSTA + 0.8457*\PSTB, 0.2994*\SignalHeight + \VertSignalOffset) -- (0.1523*\PSTA + 0.8477*\PSTB, 0.2975*\SignalHeight + \VertSignalOffset) -- (0.1503*\PSTA + 0.8497*\PSTB, 0.3002*\SignalHeight + \VertSignalOffset) -- (0.1483*\PSTA + 0.8517*\PSTB, 0.3077*\SignalHeight + \VertSignalOffset) -- (0.1463*\PSTA + 0.8537*\PSTB, 0.3199*\SignalHeight + \VertSignalOffset) -- (0.1443*\PSTA + 0.8557*\PSTB, 0.3368*\SignalHeight + \VertSignalOffset) -- (0.1423*\PSTA + 0.8577*\PSTB, 0.3582*\SignalHeight + \VertSignalOffset) -- (0.1403*\PSTA + 0.8597*\PSTB, 0.3837*\SignalHeight + \VertSignalOffset) -- (0.1383*\PSTA + 0.8617*\PSTB, 0.4130*\SignalHeight + \VertSignalOffset) -- (0.1363*\PSTA + 0.8637*\PSTB, 0.4455*\SignalHeight + \VertSignalOffset) -- (0.1343*\PSTA + 0.8657*\PSTB, 0.4806*\SignalHeight + \VertSignalOffset) -- (0.1323*\PSTA + 0.8677*\PSTB, 0.5175*\SignalHeight + \VertSignalOffset) -- (0.1303*\PSTA + 0.8697*\PSTB, 0.5556*\SignalHeight + \VertSignalOffset) -- (0.1283*\PSTA + 0.8717*\PSTB, 0.5940*\SignalHeight + \VertSignalOffset) -- (0.1263*\PSTA + 0.8737*\PSTB, 0.6319*\SignalHeight + \VertSignalOffset) -- (0.1242*\PSTA + 0.8758*\PSTB, 0.6685*\SignalHeight + \VertSignalOffset) -- (0.1222*\PSTA + 0.8778*\PSTB, 0.7030*\SignalHeight + \VertSignalOffset) -- (0.1202*\PSTA + 0.8798*\PSTB, 0.7346*\SignalHeight + \VertSignalOffset)
         -- (0.1182*\PSTA + 0.8818*\PSTB, 0.7628*\SignalHeight + \VertSignalOffset) -- (0.1162*\PSTA + 0.8838*\PSTB, 0.7868*\SignalHeight + \VertSignalOffset) -- (0.1142*\PSTA + 0.8858*\PSTB, 0.8062*\SignalHeight + \VertSignalOffset) -- (0.1122*\PSTA + 0.8878*\PSTB, 0.8206*\SignalHeight + \VertSignalOffset) -- (0.1102*\PSTA + 0.8898*\PSTB, 0.8297*\SignalHeight + \VertSignalOffset) -- (0.1082*\PSTA + 0.8918*\PSTB, 0.8333*\SignalHeight + \VertSignalOffset) -- (0.1062*\PSTA + 0.8938*\PSTB, 0.8315*\SignalHeight + \VertSignalOffset) -- (0.1042*\PSTA + 0.8958*\PSTB, 0.8244*\SignalHeight + \VertSignalOffset) -- (0.1022*\PSTA + 0.8978*\PSTB, 0.8122*\SignalHeight + \VertSignalOffset) -- (0.1002*\PSTA + 0.8998*\PSTB, 0.7953*\SignalHeight + \VertSignalOffset) -- (0.0982*\PSTA + 0.9018*\PSTB, 0.7743*\SignalHeight + \VertSignalOffset) -- (0.0962*\PSTA + 0.9038*\PSTB, 0.7497*\SignalHeight + \VertSignalOffset) -- (0.0942*\PSTA + 0.9058*\PSTB, 0.7222*\SignalHeight + \VertSignalOffset) -- (0.0922*\PSTA + 0.9078*\PSTB, 0.6927*\SignalHeight + \VertSignalOffset) -- (0.0902*\PSTA + 0.9098*\PSTB, 0.6617*\SignalHeight + \VertSignalOffset) -- (0.0882*\PSTA + 0.9118*\PSTB, 0.6304*\SignalHeight + \VertSignalOffset) -- (0.0862*\PSTA + 0.9138*\PSTB, 0.5994*\SignalHeight + \VertSignalOffset) -- (0.0842*\PSTA + 0.9158*\PSTB, 0.5696*\SignalHeight + \VertSignalOffset) -- (0.0822*\PSTA + 0.9178*\PSTB, 0.5418*\SignalHeight + \VertSignalOffset) -- (0.0802*\PSTA + 0.9198*\PSTB, 0.5167*\SignalHeight + \VertSignalOffset)
         -- (0.0782*\PSTA + 0.9218*\PSTB, 0.4950*\SignalHeight + \VertSignalOffset) -- (0.0762*\PSTA + 0.9238*\PSTB, 0.4773*\SignalHeight + \VertSignalOffset) -- (0.0741*\PSTA + 0.9259*\PSTB, 0.4639*\SignalHeight + \VertSignalOffset) -- (0.0721*\PSTA + 0.9279*\PSTB, 0.4552*\SignalHeight + \VertSignalOffset) -- (0.0701*\PSTA + 0.9299*\PSTB, 0.4514*\SignalHeight + \VertSignalOffset) -- (0.0681*\PSTA + 0.9319*\PSTB, 0.4525*\SignalHeight + \VertSignalOffset) -- (0.0661*\PSTA + 0.9339*\PSTB, 0.4584*\SignalHeight + \VertSignalOffset) -- (0.0641*\PSTA + 0.9359*\PSTB, 0.4689*\SignalHeight + \VertSignalOffset) -- (0.0621*\PSTA + 0.9379*\PSTB, 0.4836*\SignalHeight + \VertSignalOffset) -- (0.0601*\PSTA + 0.9399*\PSTB, 0.5021*\SignalHeight + \VertSignalOffset) -- (0.0581*\PSTA + 0.9419*\PSTB, 0.5237*\SignalHeight + \VertSignalOffset) -- (0.0561*\PSTA + 0.9439*\PSTB, 0.5476*\SignalHeight + \VertSignalOffset) -- (0.0541*\PSTA + 0.9459*\PSTB, 0.5733*\SignalHeight + \VertSignalOffset) -- (0.0521*\PSTA + 0.9479*\PSTB, 0.5997*\SignalHeight + \VertSignalOffset) -- (0.0501*\PSTA + 0.9499*\PSTB, 0.6261*\SignalHeight + \VertSignalOffset) -- (0.0481*\PSTA + 0.9519*\PSTB, 0.6515*\SignalHeight + \VertSignalOffset) -- (0.0461*\PSTA + 0.9539*\PSTB, 0.6751*\SignalHeight + \VertSignalOffset) -- (0.0441*\PSTA + 0.9559*\PSTB, 0.6961*\SignalHeight + \VertSignalOffset) -- (0.0421*\PSTA + 0.9579*\PSTB, 0.7136*\SignalHeight + \VertSignalOffset) -- (0.0401*\PSTA + 0.9599*\PSTB, 0.7269*\SignalHeight + \VertSignalOffset)
         -- (0.0381*\PSTA + 0.9619*\PSTB, 0.7356*\SignalHeight + \VertSignalOffset) -- (0.0361*\PSTA + 0.9639*\PSTB, 0.7390*\SignalHeight + \VertSignalOffset) -- (0.0341*\PSTA + 0.9659*\PSTB, 0.7368*\SignalHeight + \VertSignalOffset) -- (0.0321*\PSTA + 0.9679*\PSTB, 0.7289*\SignalHeight + \VertSignalOffset) -- (0.0301*\PSTA + 0.9699*\PSTB, 0.7150*\SignalHeight + \VertSignalOffset) -- (0.0281*\PSTA + 0.9719*\PSTB, 0.6955*\SignalHeight + \VertSignalOffset) -- (0.0261*\PSTA + 0.9739*\PSTB, 0.6703*\SignalHeight + \VertSignalOffset) -- (0.0240*\PSTA + 0.9760*\PSTB, 0.6401*\SignalHeight + \VertSignalOffset) -- (0.0220*\PSTA + 0.9780*\PSTB, 0.6052*\SignalHeight + \VertSignalOffset) -- (0.0200*\PSTA + 0.9800*\PSTB, 0.5663*\SignalHeight + \VertSignalOffset) -- (0.0180*\PSTA + 0.9820*\PSTB, 0.5242*\SignalHeight + \VertSignalOffset) -- (0.0160*\PSTA + 0.9840*\PSTB, 0.4798*\SignalHeight + \VertSignalOffset) -- (0.0140*\PSTA + 0.9860*\PSTB, 0.4340*\SignalHeight + \VertSignalOffset) -- (0.0120*\PSTA + 0.9880*\PSTB, 0.3877*\SignalHeight + \VertSignalOffset) -- (0.0100*\PSTA + 0.9900*\PSTB, 0.3420*\SignalHeight + \VertSignalOffset) -- (0.0080*\PSTA + 0.9920*\PSTB, 0.2979*\SignalHeight + \VertSignalOffset) -- (0.0060*\PSTA + 0.9940*\PSTB, 0.2564*\SignalHeight + \VertSignalOffset) -- (0.0040*\PSTA + 0.9960*\PSTB, 0.2185*\SignalHeight + \VertSignalOffset) -- (0.0020*\PSTA + 0.9980*\PSTB, 0.1850*\SignalHeight + \VertSignalOffset) -- (0.0000*\PSTA + 1.0000*\PSTB, 0.1567*\SignalHeight + \VertSignalOffset);
    \draw[thick, red] 
        (1.0000*\PSTB + 0.0000*\PSTC, 0.4703*\SignalHeight + \VertSignalOffset) -- (0.9980*\PSTB + 0.0020*\PSTC, 0.5011*\SignalHeight + \VertSignalOffset) -- (0.9960*\PSTB + 0.0040*\PSTC, 0.5306*\SignalHeight + \VertSignalOffset) -- (0.9940*\PSTB + 0.0060*\PSTC, 0.5586*\SignalHeight + \VertSignalOffset) -- (0.9920*\PSTB + 0.0080*\PSTC, 0.5847*\SignalHeight + \VertSignalOffset) -- (0.9900*\PSTB + 0.0100*\PSTC, 0.6085*\SignalHeight + \VertSignalOffset) -- (0.9880*\PSTB + 0.0120*\PSTC, 0.6299*\SignalHeight + \VertSignalOffset) -- (0.9860*\PSTB + 0.0140*\PSTC, 0.6486*\SignalHeight + \VertSignalOffset) -- (0.9840*\PSTB + 0.0160*\PSTC, 0.6645*\SignalHeight + \VertSignalOffset) -- (0.9820*\PSTB + 0.0180*\PSTC, 0.6773*\SignalHeight + \VertSignalOffset) -- (0.9800*\PSTB + 0.0200*\PSTC, 0.6872*\SignalHeight + \VertSignalOffset) -- (0.9780*\PSTB + 0.0220*\PSTC, 0.6939*\SignalHeight + \VertSignalOffset) -- (0.9760*\PSTB + 0.0240*\PSTC, 0.6977*\SignalHeight + \VertSignalOffset) -- (0.9739*\PSTB + 0.0261*\PSTC, 0.6985*\SignalHeight + \VertSignalOffset) -- (0.9719*\PSTB + 0.0281*\PSTC, 0.6965*\SignalHeight + \VertSignalOffset) -- (0.9699*\PSTB + 0.0301*\PSTC, 0.6919*\SignalHeight + \VertSignalOffset) -- (0.9679*\PSTB + 0.0321*\PSTC, 0.6848*\SignalHeight + \VertSignalOffset) -- (0.9659*\PSTB + 0.0341*\PSTC, 0.6756*\SignalHeight + \VertSignalOffset) -- (0.9639*\PSTB + 0.0361*\PSTC, 0.6644*\SignalHeight + \VertSignalOffset) -- (0.9619*\PSTB + 0.0381*\PSTC, 0.6517*\SignalHeight + \VertSignalOffset)
         -- (0.9599*\PSTB + 0.0401*\PSTC, 0.6378*\SignalHeight + \VertSignalOffset) -- (0.9579*\PSTB + 0.0421*\PSTC, 0.6229*\SignalHeight + \VertSignalOffset) -- (0.9559*\PSTB + 0.0441*\PSTC, 0.6075*\SignalHeight + \VertSignalOffset) -- (0.9539*\PSTB + 0.0461*\PSTC, 0.5918*\SignalHeight + \VertSignalOffset) -- (0.9519*\PSTB + 0.0481*\PSTC, 0.5763*\SignalHeight + \VertSignalOffset) -- (0.9499*\PSTB + 0.0501*\PSTC, 0.5613*\SignalHeight + \VertSignalOffset) -- (0.9479*\PSTB + 0.0521*\PSTC, 0.5470*\SignalHeight + \VertSignalOffset) -- (0.9459*\PSTB + 0.0541*\PSTC, 0.5338*\SignalHeight + \VertSignalOffset) -- (0.9439*\PSTB + 0.0561*\PSTC, 0.5220*\SignalHeight + \VertSignalOffset) -- (0.9419*\PSTB + 0.0581*\PSTC, 0.5118*\SignalHeight + \VertSignalOffset) -- (0.9399*\PSTB + 0.0601*\PSTC, 0.5034*\SignalHeight + \VertSignalOffset) -- (0.9379*\PSTB + 0.0621*\PSTC, 0.4969*\SignalHeight + \VertSignalOffset) -- (0.9359*\PSTB + 0.0641*\PSTC, 0.4926*\SignalHeight + \VertSignalOffset) -- (0.9339*\PSTB + 0.0661*\PSTC, 0.4904*\SignalHeight + \VertSignalOffset) -- (0.9319*\PSTB + 0.0681*\PSTC, 0.4904*\SignalHeight + \VertSignalOffset) -- (0.9299*\PSTB + 0.0701*\PSTC, 0.4926*\SignalHeight + \VertSignalOffset) -- (0.9279*\PSTB + 0.0721*\PSTC, 0.4970*\SignalHeight + \VertSignalOffset) -- (0.9259*\PSTB + 0.0741*\PSTC, 0.5034*\SignalHeight + \VertSignalOffset) -- (0.9238*\PSTB + 0.0762*\PSTC, 0.5118*\SignalHeight + \VertSignalOffset) -- (0.9218*\PSTB + 0.0782*\PSTC, 0.5218*\SignalHeight + \VertSignalOffset)
         -- (0.9198*\PSTB + 0.0802*\PSTC, 0.5335*\SignalHeight + \VertSignalOffset) -- (0.9178*\PSTB + 0.0822*\PSTC, 0.5463*\SignalHeight + \VertSignalOffset) -- (0.9158*\PSTB + 0.0842*\PSTC, 0.5603*\SignalHeight + \VertSignalOffset) -- (0.9138*\PSTB + 0.0862*\PSTC, 0.5749*\SignalHeight + \VertSignalOffset) -- (0.9118*\PSTB + 0.0882*\PSTC, 0.5900*\SignalHeight + \VertSignalOffset) -- (0.9098*\PSTB + 0.0902*\PSTC, 0.6051*\SignalHeight + \VertSignalOffset) -- (0.9078*\PSTB + 0.0922*\PSTC, 0.6201*\SignalHeight + \VertSignalOffset) -- (0.9058*\PSTB + 0.0942*\PSTC, 0.6345*\SignalHeight + \VertSignalOffset) -- (0.9038*\PSTB + 0.0962*\PSTC, 0.6481*\SignalHeight + \VertSignalOffset) -- (0.9018*\PSTB + 0.0982*\PSTC, 0.6606*\SignalHeight + \VertSignalOffset) -- (0.8998*\PSTB + 0.1002*\PSTC, 0.6717*\SignalHeight + \VertSignalOffset) -- (0.8978*\PSTB + 0.1022*\PSTC, 0.6810*\SignalHeight + \VertSignalOffset) -- (0.8958*\PSTB + 0.1042*\PSTC, 0.6885*\SignalHeight + \VertSignalOffset) -- (0.8938*\PSTB + 0.1062*\PSTC, 0.6939*\SignalHeight + \VertSignalOffset) -- (0.8918*\PSTB + 0.1082*\PSTC, 0.6970*\SignalHeight + \VertSignalOffset) -- (0.8898*\PSTB + 0.1102*\PSTC, 0.6978*\SignalHeight + \VertSignalOffset) -- (0.8878*\PSTB + 0.1122*\PSTC, 0.6961*\SignalHeight + \VertSignalOffset) -- (0.8858*\PSTB + 0.1142*\PSTC, 0.6919*\SignalHeight + \VertSignalOffset) -- (0.8838*\PSTB + 0.1162*\PSTC, 0.6853*\SignalHeight + \VertSignalOffset) -- (0.8818*\PSTB + 0.1182*\PSTC, 0.6763*\SignalHeight + \VertSignalOffset)
         -- (0.8798*\PSTB + 0.1202*\PSTC, 0.6649*\SignalHeight + \VertSignalOffset) -- (0.8778*\PSTB + 0.1222*\PSTC, 0.6514*\SignalHeight + \VertSignalOffset) -- (0.8758*\PSTB + 0.1242*\PSTC, 0.6359*\SignalHeight + \VertSignalOffset) -- (0.8737*\PSTB + 0.1263*\PSTC, 0.6187*\SignalHeight + \VertSignalOffset) -- (0.8717*\PSTB + 0.1283*\PSTC, 0.6000*\SignalHeight + \VertSignalOffset) -- (0.8697*\PSTB + 0.1303*\PSTC, 0.5801*\SignalHeight + \VertSignalOffset) -- (0.8677*\PSTB + 0.1323*\PSTC, 0.5592*\SignalHeight + \VertSignalOffset) -- (0.8657*\PSTB + 0.1343*\PSTC, 0.5378*\SignalHeight + \VertSignalOffset) -- (0.8637*\PSTB + 0.1363*\PSTC, 0.5161*\SignalHeight + \VertSignalOffset) -- (0.8617*\PSTB + 0.1383*\PSTC, 0.4946*\SignalHeight + \VertSignalOffset) -- (0.8597*\PSTB + 0.1403*\PSTC, 0.4735*\SignalHeight + \VertSignalOffset) -- (0.8577*\PSTB + 0.1423*\PSTC, 0.4532*\SignalHeight + \VertSignalOffset) -- (0.8557*\PSTB + 0.1443*\PSTC, 0.4340*\SignalHeight + \VertSignalOffset) -- (0.8537*\PSTB + 0.1463*\PSTC, 0.4163*\SignalHeight + \VertSignalOffset) -- (0.8517*\PSTB + 0.1483*\PSTC, 0.4004*\SignalHeight + \VertSignalOffset) -- (0.8497*\PSTB + 0.1503*\PSTC, 0.3864*\SignalHeight + \VertSignalOffset) -- (0.8477*\PSTB + 0.1523*\PSTC, 0.3747*\SignalHeight + \VertSignalOffset) -- (0.8457*\PSTB + 0.1543*\PSTC, 0.3654*\SignalHeight + \VertSignalOffset) -- (0.8437*\PSTB + 0.1563*\PSTC, 0.3588*\SignalHeight + \VertSignalOffset) -- (0.8417*\PSTB + 0.1583*\PSTC, 0.3547*\SignalHeight + \VertSignalOffset)
         -- (0.8397*\PSTB + 0.1603*\PSTC, 0.3535*\SignalHeight + \VertSignalOffset) -- (0.8377*\PSTB + 0.1623*\PSTC, 0.3550*\SignalHeight + \VertSignalOffset) -- (0.8357*\PSTB + 0.1643*\PSTC, 0.3592*\SignalHeight + \VertSignalOffset) -- (0.8337*\PSTB + 0.1663*\PSTC, 0.3661*\SignalHeight + \VertSignalOffset) -- (0.8317*\PSTB + 0.1683*\PSTC, 0.3754*\SignalHeight + \VertSignalOffset) -- (0.8297*\PSTB + 0.1703*\PSTC, 0.3871*\SignalHeight + \VertSignalOffset) -- (0.8277*\PSTB + 0.1723*\PSTC, 0.4008*\SignalHeight + \VertSignalOffset) -- (0.8257*\PSTB + 0.1743*\PSTC, 0.4164*\SignalHeight + \VertSignalOffset) -- (0.8236*\PSTB + 0.1764*\PSTC, 0.4334*\SignalHeight + \VertSignalOffset) -- (0.8216*\PSTB + 0.1784*\PSTC, 0.4517*\SignalHeight + \VertSignalOffset) -- (0.8196*\PSTB + 0.1804*\PSTC, 0.4707*\SignalHeight + \VertSignalOffset) -- (0.8176*\PSTB + 0.1824*\PSTC, 0.4902*\SignalHeight + \VertSignalOffset) -- (0.8156*\PSTB + 0.1844*\PSTC, 0.5097*\SignalHeight + \VertSignalOffset) -- (0.8136*\PSTB + 0.1864*\PSTC, 0.5289*\SignalHeight + \VertSignalOffset) -- (0.8116*\PSTB + 0.1884*\PSTC, 0.5473*\SignalHeight + \VertSignalOffset) -- (0.8096*\PSTB + 0.1904*\PSTC, 0.5646*\SignalHeight + \VertSignalOffset) -- (0.8076*\PSTB + 0.1924*\PSTC, 0.5803*\SignalHeight + \VertSignalOffset) -- (0.8056*\PSTB + 0.1944*\PSTC, 0.5941*\SignalHeight + \VertSignalOffset) -- (0.8036*\PSTB + 0.1964*\PSTC, 0.6057*\SignalHeight + \VertSignalOffset) -- (0.8016*\PSTB + 0.1984*\PSTC, 0.6148*\SignalHeight + \VertSignalOffset)
         -- (0.7996*\PSTB + 0.2004*\PSTC, 0.6211*\SignalHeight + \VertSignalOffset) -- (0.7976*\PSTB + 0.2024*\PSTC, 0.6245*\SignalHeight + \VertSignalOffset) -- (0.7956*\PSTB + 0.2044*\PSTC, 0.6246*\SignalHeight + \VertSignalOffset) -- (0.7936*\PSTB + 0.2064*\PSTC, 0.6216*\SignalHeight + \VertSignalOffset) -- (0.7916*\PSTB + 0.2084*\PSTC, 0.6151*\SignalHeight + \VertSignalOffset) -- (0.7896*\PSTB + 0.2104*\PSTC, 0.6054*\SignalHeight + \VertSignalOffset) -- (0.7876*\PSTB + 0.2124*\PSTC, 0.5924*\SignalHeight + \VertSignalOffset) -- (0.7856*\PSTB + 0.2144*\PSTC, 0.5763*\SignalHeight + \VertSignalOffset) -- (0.7836*\PSTB + 0.2164*\PSTC, 0.5572*\SignalHeight + \VertSignalOffset) -- (0.7816*\PSTB + 0.2184*\PSTC, 0.5354*\SignalHeight + \VertSignalOffset) -- (0.7796*\PSTB + 0.2204*\PSTC, 0.5111*\SignalHeight + \VertSignalOffset) -- (0.7776*\PSTB + 0.2224*\PSTC, 0.4847*\SignalHeight + \VertSignalOffset) -- (0.7756*\PSTB + 0.2244*\PSTC, 0.4566*\SignalHeight + \VertSignalOffset) -- (0.7735*\PSTB + 0.2265*\PSTC, 0.4271*\SignalHeight + \VertSignalOffset) -- (0.7715*\PSTB + 0.2285*\PSTC, 0.3968*\SignalHeight + \VertSignalOffset) -- (0.7695*\PSTB + 0.2305*\PSTC, 0.3660*\SignalHeight + \VertSignalOffset) -- (0.7675*\PSTB + 0.2325*\PSTC, 0.3354*\SignalHeight + \VertSignalOffset) -- (0.7655*\PSTB + 0.2345*\PSTC, 0.3053*\SignalHeight + \VertSignalOffset) -- (0.7635*\PSTB + 0.2365*\PSTC, 0.2764*\SignalHeight + \VertSignalOffset) -- (0.7615*\PSTB + 0.2385*\PSTC, 0.2491*\SignalHeight + \VertSignalOffset)
         -- (0.7595*\PSTB + 0.2405*\PSTC, 0.2238*\SignalHeight + \VertSignalOffset) -- (0.7575*\PSTB + 0.2425*\PSTC, 0.2012*\SignalHeight + \VertSignalOffset) -- (0.7555*\PSTB + 0.2445*\PSTC, 0.1815*\SignalHeight + \VertSignalOffset) -- (0.7535*\PSTB + 0.2465*\PSTC, 0.1652*\SignalHeight + \VertSignalOffset) -- (0.7515*\PSTB + 0.2485*\PSTC, 0.1528*\SignalHeight + \VertSignalOffset) -- (0.7495*\PSTB + 0.2505*\PSTC, 0.1443*\SignalHeight + \VertSignalOffset) -- (0.7475*\PSTB + 0.2525*\PSTC, 0.1403*\SignalHeight + \VertSignalOffset) -- (0.7455*\PSTB + 0.2545*\PSTC, 0.1407*\SignalHeight + \VertSignalOffset) -- (0.7435*\PSTB + 0.2565*\PSTC, 0.1458*\SignalHeight + \VertSignalOffset) -- (0.7415*\PSTB + 0.2585*\PSTC, 0.1556*\SignalHeight + \VertSignalOffset) -- (0.7395*\PSTB + 0.2605*\PSTC, 0.1701*\SignalHeight + \VertSignalOffset) -- (0.7375*\PSTB + 0.2625*\PSTC, 0.1892*\SignalHeight + \VertSignalOffset) -- (0.7355*\PSTB + 0.2645*\PSTC, 0.2128*\SignalHeight + \VertSignalOffset) -- (0.7335*\PSTB + 0.2665*\PSTC, 0.2407*\SignalHeight + \VertSignalOffset) -- (0.7315*\PSTB + 0.2685*\PSTC, 0.2726*\SignalHeight + \VertSignalOffset) -- (0.7295*\PSTB + 0.2705*\PSTC, 0.3081*\SignalHeight + \VertSignalOffset) -- (0.7275*\PSTB + 0.2725*\PSTC, 0.3469*\SignalHeight + \VertSignalOffset) -- (0.7255*\PSTB + 0.2745*\PSTC, 0.3884*\SignalHeight + \VertSignalOffset) -- (0.7234*\PSTB + 0.2766*\PSTC, 0.4322*\SignalHeight + \VertSignalOffset) -- (0.7214*\PSTB + 0.2786*\PSTC, 0.4778*\SignalHeight + \VertSignalOffset)
         -- (0.7194*\PSTB + 0.2806*\PSTC, 0.5245*\SignalHeight + \VertSignalOffset) -- (0.7174*\PSTB + 0.2826*\PSTC, 0.5718*\SignalHeight + \VertSignalOffset) -- (0.7154*\PSTB + 0.2846*\PSTC, 0.6190*\SignalHeight + \VertSignalOffset) -- (0.7134*\PSTB + 0.2866*\PSTC, 0.6656*\SignalHeight + \VertSignalOffset) -- (0.7114*\PSTB + 0.2886*\PSTC, 0.7109*\SignalHeight + \VertSignalOffset) -- (0.7094*\PSTB + 0.2906*\PSTC, 0.7543*\SignalHeight + \VertSignalOffset) -- (0.7074*\PSTB + 0.2926*\PSTC, 0.7953*\SignalHeight + \VertSignalOffset) -- (0.7054*\PSTB + 0.2946*\PSTC, 0.8333*\SignalHeight + \VertSignalOffset) -- (0.7034*\PSTB + 0.2966*\PSTC, 0.8678*\SignalHeight + \VertSignalOffset) -- (0.7014*\PSTB + 0.2986*\PSTC, 0.8983*\SignalHeight + \VertSignalOffset) -- (0.6994*\PSTB + 0.3006*\PSTC, 0.9244*\SignalHeight + \VertSignalOffset) -- (0.6974*\PSTB + 0.3026*\PSTC, 0.9459*\SignalHeight + \VertSignalOffset) -- (0.6954*\PSTB + 0.3046*\PSTC, 0.9623*\SignalHeight + \VertSignalOffset) -- (0.6934*\PSTB + 0.3066*\PSTC, 0.9735*\SignalHeight + \VertSignalOffset) -- (0.6914*\PSTB + 0.3086*\PSTC, 0.9794*\SignalHeight + \VertSignalOffset) -- (0.6894*\PSTB + 0.3106*\PSTC, 0.9799*\SignalHeight + \VertSignalOffset) -- (0.6874*\PSTB + 0.3126*\PSTC, 0.9751*\SignalHeight + \VertSignalOffset) -- (0.6854*\PSTB + 0.3146*\PSTC, 0.9649*\SignalHeight + \VertSignalOffset) -- (0.6834*\PSTB + 0.3166*\PSTC, 0.9497*\SignalHeight + \VertSignalOffset) -- (0.6814*\PSTB + 0.3186*\PSTC, 0.9297*\SignalHeight + \VertSignalOffset)
         -- (0.6794*\PSTB + 0.3206*\PSTC, 0.9051*\SignalHeight + \VertSignalOffset) -- (0.6774*\PSTB + 0.3226*\PSTC, 0.8765*\SignalHeight + \VertSignalOffset) -- (0.6754*\PSTB + 0.3246*\PSTC, 0.8441*\SignalHeight + \VertSignalOffset) -- (0.6733*\PSTB + 0.3267*\PSTC, 0.8086*\SignalHeight + \VertSignalOffset) -- (0.6713*\PSTB + 0.3287*\PSTC, 0.7705*\SignalHeight + \VertSignalOffset) -- (0.6693*\PSTB + 0.3307*\PSTC, 0.7304*\SignalHeight + \VertSignalOffset) -- (0.6673*\PSTB + 0.3327*\PSTC, 0.6889*\SignalHeight + \VertSignalOffset) -- (0.6653*\PSTB + 0.3347*\PSTC, 0.6466*\SignalHeight + \VertSignalOffset) -- (0.6633*\PSTB + 0.3367*\PSTC, 0.6042*\SignalHeight + \VertSignalOffset) -- (0.6613*\PSTB + 0.3387*\PSTC, 0.5623*\SignalHeight + \VertSignalOffset) -- (0.6593*\PSTB + 0.3407*\PSTC, 0.5216*\SignalHeight + \VertSignalOffset) -- (0.6573*\PSTB + 0.3427*\PSTC, 0.4827*\SignalHeight + \VertSignalOffset) -- (0.6553*\PSTB + 0.3447*\PSTC, 0.4462*\SignalHeight + \VertSignalOffset) -- (0.6533*\PSTB + 0.3467*\PSTC, 0.4127*\SignalHeight + \VertSignalOffset) -- (0.6513*\PSTB + 0.3487*\PSTC, 0.3826*\SignalHeight + \VertSignalOffset) -- (0.6493*\PSTB + 0.3507*\PSTC, 0.3564*\SignalHeight + \VertSignalOffset) -- (0.6473*\PSTB + 0.3527*\PSTC, 0.3345*\SignalHeight + \VertSignalOffset) -- (0.6453*\PSTB + 0.3547*\PSTC, 0.3173*\SignalHeight + \VertSignalOffset) -- (0.6433*\PSTB + 0.3567*\PSTC, 0.3049*\SignalHeight + \VertSignalOffset) -- (0.6413*\PSTB + 0.3587*\PSTC, 0.2976*\SignalHeight + \VertSignalOffset)
         -- (0.6393*\PSTB + 0.3607*\PSTC, 0.2954*\SignalHeight + \VertSignalOffset) -- (0.6373*\PSTB + 0.3627*\PSTC, 0.2984*\SignalHeight + \VertSignalOffset) -- (0.6353*\PSTB + 0.3647*\PSTC, 0.3065*\SignalHeight + \VertSignalOffset) -- (0.6333*\PSTB + 0.3667*\PSTC, 0.3195*\SignalHeight + \VertSignalOffset) -- (0.6313*\PSTB + 0.3687*\PSTC, 0.3373*\SignalHeight + \VertSignalOffset) -- (0.6293*\PSTB + 0.3707*\PSTC, 0.3594*\SignalHeight + \VertSignalOffset) -- (0.6273*\PSTB + 0.3727*\PSTC, 0.3856*\SignalHeight + \VertSignalOffset) -- (0.6253*\PSTB + 0.3747*\PSTC, 0.4154*\SignalHeight + \VertSignalOffset) -- (0.6232*\PSTB + 0.3768*\PSTC, 0.4484*\SignalHeight + \VertSignalOffset) -- (0.6212*\PSTB + 0.3788*\PSTC, 0.4839*\SignalHeight + \VertSignalOffset) -- (0.6192*\PSTB + 0.3808*\PSTC, 0.5214*\SignalHeight + \VertSignalOffset) -- (0.6172*\PSTB + 0.3828*\PSTC, 0.5602*\SignalHeight + \VertSignalOffset) -- (0.6152*\PSTB + 0.3848*\PSTC, 0.5998*\SignalHeight + \VertSignalOffset) -- (0.6132*\PSTB + 0.3868*\PSTC, 0.6394*\SignalHeight + \VertSignalOffset) -- (0.6112*\PSTB + 0.3888*\PSTC, 0.6784*\SignalHeight + \VertSignalOffset) -- (0.6092*\PSTB + 0.3908*\PSTC, 0.7162*\SignalHeight + \VertSignalOffset) -- (0.6072*\PSTB + 0.3928*\PSTC, 0.7521*\SignalHeight + \VertSignalOffset) -- (0.6052*\PSTB + 0.3948*\PSTC, 0.7855*\SignalHeight + \VertSignalOffset) -- (0.6032*\PSTB + 0.3968*\PSTC, 0.8158*\SignalHeight + \VertSignalOffset) -- (0.6012*\PSTB + 0.3988*\PSTC, 0.8425*\SignalHeight + \VertSignalOffset)
         -- (0.5992*\PSTB + 0.4008*\PSTC, 0.8652*\SignalHeight + \VertSignalOffset) -- (0.5972*\PSTB + 0.4028*\PSTC, 0.8834*\SignalHeight + \VertSignalOffset) -- (0.5952*\PSTB + 0.4048*\PSTC, 0.8967*\SignalHeight + \VertSignalOffset) -- (0.5932*\PSTB + 0.4068*\PSTC, 0.9049*\SignalHeight + \VertSignalOffset) -- (0.5912*\PSTB + 0.4088*\PSTC, 0.9078*\SignalHeight + \VertSignalOffset) -- (0.5892*\PSTB + 0.4108*\PSTC, 0.9053*\SignalHeight + \VertSignalOffset) -- (0.5872*\PSTB + 0.4128*\PSTC, 0.8973*\SignalHeight + \VertSignalOffset) -- (0.5852*\PSTB + 0.4148*\PSTC, 0.8839*\SignalHeight + \VertSignalOffset) -- (0.5832*\PSTB + 0.4168*\PSTC, 0.8653*\SignalHeight + \VertSignalOffset) -- (0.5812*\PSTB + 0.4188*\PSTC, 0.8415*\SignalHeight + \VertSignalOffset) -- (0.5792*\PSTB + 0.4208*\PSTC, 0.8130*\SignalHeight + \VertSignalOffset) -- (0.5772*\PSTB + 0.4228*\PSTC, 0.7800*\SignalHeight + \VertSignalOffset) -- (0.5752*\PSTB + 0.4248*\PSTC, 0.7429*\SignalHeight + \VertSignalOffset) -- (0.5731*\PSTB + 0.4269*\PSTC, 0.7024*\SignalHeight + \VertSignalOffset) -- (0.5711*\PSTB + 0.4289*\PSTC, 0.6588*\SignalHeight + \VertSignalOffset) -- (0.5691*\PSTB + 0.4309*\PSTC, 0.6128*\SignalHeight + \VertSignalOffset) -- (0.5671*\PSTB + 0.4329*\PSTC, 0.5650*\SignalHeight + \VertSignalOffset) -- (0.5651*\PSTB + 0.4349*\PSTC, 0.5161*\SignalHeight + \VertSignalOffset) -- (0.5631*\PSTB + 0.4369*\PSTC, 0.4666*\SignalHeight + \VertSignalOffset) -- (0.5611*\PSTB + 0.4389*\PSTC, 0.4173*\SignalHeight + \VertSignalOffset)
         -- (0.5591*\PSTB + 0.4409*\PSTC, 0.3687*\SignalHeight + \VertSignalOffset) -- (0.5571*\PSTB + 0.4429*\PSTC, 0.3216*\SignalHeight + \VertSignalOffset) -- (0.5551*\PSTB + 0.4449*\PSTC, 0.2766*\SignalHeight + \VertSignalOffset) -- (0.5531*\PSTB + 0.4469*\PSTC, 0.2343*\SignalHeight + \VertSignalOffset) -- (0.5511*\PSTB + 0.4489*\PSTC, 0.1951*\SignalHeight + \VertSignalOffset) -- (0.5491*\PSTB + 0.4509*\PSTC, 0.1596*\SignalHeight + \VertSignalOffset) -- (0.5471*\PSTB + 0.4529*\PSTC, 0.1283*\SignalHeight + \VertSignalOffset) -- (0.5451*\PSTB + 0.4549*\PSTC, 0.1015*\SignalHeight + \VertSignalOffset) -- (0.5431*\PSTB + 0.4569*\PSTC, 0.0795*\SignalHeight + \VertSignalOffset) -- (0.5411*\PSTB + 0.4589*\PSTC, 0.0625*\SignalHeight + \VertSignalOffset) -- (0.5391*\PSTB + 0.4609*\PSTC, 0.0507*\SignalHeight + \VertSignalOffset) -- (0.5371*\PSTB + 0.4629*\PSTC, 0.0442*\SignalHeight + \VertSignalOffset) -- (0.5351*\PSTB + 0.4649*\PSTC, 0.0430*\SignalHeight + \VertSignalOffset) -- (0.5331*\PSTB + 0.4669*\PSTC, 0.0469*\SignalHeight + \VertSignalOffset) -- (0.5311*\PSTB + 0.4689*\PSTC, 0.0559*\SignalHeight + \VertSignalOffset) -- (0.5291*\PSTB + 0.4709*\PSTC, 0.0697*\SignalHeight + \VertSignalOffset) -- (0.5271*\PSTB + 0.4729*\PSTC, 0.0879*\SignalHeight + \VertSignalOffset) -- (0.5251*\PSTB + 0.4749*\PSTC, 0.1103*\SignalHeight + \VertSignalOffset) -- (0.5230*\PSTB + 0.4770*\PSTC, 0.1365*\SignalHeight + \VertSignalOffset) -- (0.5210*\PSTB + 0.4790*\PSTC, 0.1658*\SignalHeight + \VertSignalOffset)
         -- (0.5190*\PSTB + 0.4810*\PSTC, 0.1979*\SignalHeight + \VertSignalOffset) -- (0.5170*\PSTB + 0.4830*\PSTC, 0.2322*\SignalHeight + \VertSignalOffset) -- (0.5150*\PSTB + 0.4850*\PSTC, 0.2681*\SignalHeight + \VertSignalOffset) -- (0.5130*\PSTB + 0.4870*\PSTC, 0.3049*\SignalHeight + \VertSignalOffset) -- (0.5110*\PSTB + 0.4890*\PSTC, 0.3423*\SignalHeight + \VertSignalOffset) -- (0.5090*\PSTB + 0.4910*\PSTC, 0.3794*\SignalHeight + \VertSignalOffset) -- (0.5070*\PSTB + 0.4930*\PSTC, 0.4158*\SignalHeight + \VertSignalOffset) -- (0.5050*\PSTB + 0.4950*\PSTC, 0.4509*\SignalHeight + \VertSignalOffset) -- (0.5030*\PSTB + 0.4970*\PSTC, 0.4841*\SignalHeight + \VertSignalOffset) -- (0.5010*\PSTB + 0.4990*\PSTC, 0.5151*\SignalHeight + \VertSignalOffset) -- (0.4990*\PSTB + 0.5010*\PSTC, 0.5433*\SignalHeight + \VertSignalOffset) -- (0.4970*\PSTB + 0.5030*\PSTC, 0.5683*\SignalHeight + \VertSignalOffset) -- (0.4950*\PSTB + 0.5050*\PSTC, 0.5899*\SignalHeight + \VertSignalOffset) -- (0.4930*\PSTB + 0.5070*\PSTC, 0.6078*\SignalHeight + \VertSignalOffset) -- (0.4910*\PSTB + 0.5090*\PSTC, 0.6218*\SignalHeight + \VertSignalOffset) -- (0.4890*\PSTB + 0.5110*\PSTC, 0.6317*\SignalHeight + \VertSignalOffset) -- (0.4870*\PSTB + 0.5130*\PSTC, 0.6376*\SignalHeight + \VertSignalOffset) -- (0.4850*\PSTB + 0.5150*\PSTC, 0.6393*\SignalHeight + \VertSignalOffset) -- (0.4830*\PSTB + 0.5170*\PSTC, 0.6371*\SignalHeight + \VertSignalOffset) -- (0.4810*\PSTB + 0.5190*\PSTC, 0.6312*\SignalHeight + \VertSignalOffset)
         -- (0.4790*\PSTB + 0.5210*\PSTC, 0.6216*\SignalHeight + \VertSignalOffset) -- (0.4770*\PSTB + 0.5230*\PSTC, 0.6087*\SignalHeight + \VertSignalOffset) -- (0.4749*\PSTB + 0.5251*\PSTC, 0.5929*\SignalHeight + \VertSignalOffset) -- (0.4729*\PSTB + 0.5271*\PSTC, 0.5746*\SignalHeight + \VertSignalOffset) -- (0.4709*\PSTB + 0.5291*\PSTC, 0.5541*\SignalHeight + \VertSignalOffset) -- (0.4689*\PSTB + 0.5311*\PSTC, 0.5321*\SignalHeight + \VertSignalOffset) -- (0.4669*\PSTB + 0.5331*\PSTC, 0.5088*\SignalHeight + \VertSignalOffset) -- (0.4649*\PSTB + 0.5351*\PSTC, 0.4850*\SignalHeight + \VertSignalOffset) -- (0.4629*\PSTB + 0.5371*\PSTC, 0.4611*\SignalHeight + \VertSignalOffset) -- (0.4609*\PSTB + 0.5391*\PSTC, 0.4376*\SignalHeight + \VertSignalOffset) -- (0.4589*\PSTB + 0.5411*\PSTC, 0.4151*\SignalHeight + \VertSignalOffset) -- (0.4569*\PSTB + 0.5431*\PSTC, 0.3940*\SignalHeight + \VertSignalOffset) -- (0.4549*\PSTB + 0.5451*\PSTC, 0.3748*\SignalHeight + \VertSignalOffset) -- (0.4529*\PSTB + 0.5471*\PSTC, 0.3581*\SignalHeight + \VertSignalOffset) -- (0.4509*\PSTB + 0.5491*\PSTC, 0.3440*\SignalHeight + \VertSignalOffset) -- (0.4489*\PSTB + 0.5511*\PSTC, 0.3331*\SignalHeight + \VertSignalOffset) -- (0.4469*\PSTB + 0.5531*\PSTC, 0.3255*\SignalHeight + \VertSignalOffset) -- (0.4449*\PSTB + 0.5551*\PSTC, 0.3216*\SignalHeight + \VertSignalOffset) -- (0.4429*\PSTB + 0.5571*\PSTC, 0.3214*\SignalHeight + \VertSignalOffset) -- (0.4409*\PSTB + 0.5591*\PSTC, 0.3251*\SignalHeight + \VertSignalOffset)
         -- (0.4389*\PSTB + 0.5611*\PSTC, 0.3327*\SignalHeight + \VertSignalOffset) -- (0.4369*\PSTB + 0.5631*\PSTC, 0.3442*\SignalHeight + \VertSignalOffset) -- (0.4349*\PSTB + 0.5651*\PSTC, 0.3595*\SignalHeight + \VertSignalOffset) -- (0.4329*\PSTB + 0.5671*\PSTC, 0.3783*\SignalHeight + \VertSignalOffset) -- (0.4309*\PSTB + 0.5691*\PSTC, 0.4005*\SignalHeight + \VertSignalOffset) -- (0.4289*\PSTB + 0.5711*\PSTC, 0.4258*\SignalHeight + \VertSignalOffset) -- (0.4269*\PSTB + 0.5731*\PSTC, 0.4537*\SignalHeight + \VertSignalOffset) -- (0.4248*\PSTB + 0.5752*\PSTC, 0.4840*\SignalHeight + \VertSignalOffset) -- (0.4228*\PSTB + 0.5772*\PSTC, 0.5161*\SignalHeight + \VertSignalOffset) -- (0.4208*\PSTB + 0.5792*\PSTC, 0.5496*\SignalHeight + \VertSignalOffset) -- (0.4188*\PSTB + 0.5812*\PSTC, 0.5839*\SignalHeight + \VertSignalOffset) -- (0.4168*\PSTB + 0.5832*\PSTC, 0.6187*\SignalHeight + \VertSignalOffset) -- (0.4148*\PSTB + 0.5852*\PSTC, 0.6532*\SignalHeight + \VertSignalOffset) -- (0.4128*\PSTB + 0.5872*\PSTC, 0.6871*\SignalHeight + \VertSignalOffset) -- (0.4108*\PSTB + 0.5892*\PSTC, 0.7198*\SignalHeight + \VertSignalOffset) -- (0.4088*\PSTB + 0.5912*\PSTC, 0.7507*\SignalHeight + \VertSignalOffset) -- (0.4068*\PSTB + 0.5932*\PSTC, 0.7794*\SignalHeight + \VertSignalOffset) -- (0.4048*\PSTB + 0.5952*\PSTC, 0.8054*\SignalHeight + \VertSignalOffset) -- (0.4028*\PSTB + 0.5972*\PSTC, 0.8285*\SignalHeight + \VertSignalOffset) -- (0.4008*\PSTB + 0.5992*\PSTC, 0.8481*\SignalHeight + \VertSignalOffset)
         -- (0.3988*\PSTB + 0.6012*\PSTC, 0.8640*\SignalHeight + \VertSignalOffset) -- (0.3968*\PSTB + 0.6032*\PSTC, 0.8760*\SignalHeight + \VertSignalOffset) -- (0.3948*\PSTB + 0.6052*\PSTC, 0.8839*\SignalHeight + \VertSignalOffset) -- (0.3928*\PSTB + 0.6072*\PSTC, 0.8875*\SignalHeight + \VertSignalOffset) -- (0.3908*\PSTB + 0.6092*\PSTC, 0.8870*\SignalHeight + \VertSignalOffset) -- (0.3888*\PSTB + 0.6112*\PSTC, 0.8822*\SignalHeight + \VertSignalOffset) -- (0.3868*\PSTB + 0.6132*\PSTC, 0.8732*\SignalHeight + \VertSignalOffset) -- (0.3848*\PSTB + 0.6152*\PSTC, 0.8604*\SignalHeight + \VertSignalOffset) -- (0.3828*\PSTB + 0.6172*\PSTC, 0.8438*\SignalHeight + \VertSignalOffset) -- (0.3808*\PSTB + 0.6192*\PSTC, 0.8238*\SignalHeight + \VertSignalOffset) -- (0.3788*\PSTB + 0.6212*\PSTC, 0.8007*\SignalHeight + \VertSignalOffset) -- (0.3768*\PSTB + 0.6232*\PSTC, 0.7750*\SignalHeight + \VertSignalOffset) -- (0.3747*\PSTB + 0.6253*\PSTC, 0.7470*\SignalHeight + \VertSignalOffset) -- (0.3727*\PSTB + 0.6273*\PSTC, 0.7173*\SignalHeight + \VertSignalOffset) -- (0.3707*\PSTB + 0.6293*\PSTC, 0.6864*\SignalHeight + \VertSignalOffset) -- (0.3687*\PSTB + 0.6313*\PSTC, 0.6547*\SignalHeight + \VertSignalOffset) -- (0.3667*\PSTB + 0.6333*\PSTC, 0.6229*\SignalHeight + \VertSignalOffset) -- (0.3647*\PSTB + 0.6353*\PSTC, 0.5915*\SignalHeight + \VertSignalOffset) -- (0.3627*\PSTB + 0.6373*\PSTC, 0.5611*\SignalHeight + \VertSignalOffset) -- (0.3607*\PSTB + 0.6393*\PSTC, 0.5320*\SignalHeight + \VertSignalOffset)
         -- (0.3587*\PSTB + 0.6413*\PSTC, 0.5049*\SignalHeight + \VertSignalOffset) -- (0.3567*\PSTB + 0.6433*\PSTC, 0.4802*\SignalHeight + \VertSignalOffset) -- (0.3547*\PSTB + 0.6453*\PSTC, 0.4582*\SignalHeight + \VertSignalOffset) -- (0.3527*\PSTB + 0.6473*\PSTC, 0.4395*\SignalHeight + \VertSignalOffset) -- (0.3507*\PSTB + 0.6493*\PSTC, 0.4242*\SignalHeight + \VertSignalOffset) -- (0.3487*\PSTB + 0.6513*\PSTC, 0.4126*\SignalHeight + \VertSignalOffset) -- (0.3467*\PSTB + 0.6533*\PSTC, 0.4050*\SignalHeight + \VertSignalOffset) -- (0.3447*\PSTB + 0.6553*\PSTC, 0.4014*\SignalHeight + \VertSignalOffset) -- (0.3427*\PSTB + 0.6573*\PSTC, 0.4018*\SignalHeight + \VertSignalOffset) -- (0.3407*\PSTB + 0.6593*\PSTC, 0.4063*\SignalHeight + \VertSignalOffset) -- (0.3387*\PSTB + 0.6613*\PSTC, 0.4148*\SignalHeight + \VertSignalOffset) -- (0.3367*\PSTB + 0.6633*\PSTC, 0.4270*\SignalHeight + \VertSignalOffset) -- (0.3347*\PSTB + 0.6653*\PSTC, 0.4427*\SignalHeight + \VertSignalOffset) -- (0.3327*\PSTB + 0.6673*\PSTC, 0.4617*\SignalHeight + \VertSignalOffset) -- (0.3307*\PSTB + 0.6693*\PSTC, 0.4835*\SignalHeight + \VertSignalOffset) -- (0.3287*\PSTB + 0.6713*\PSTC, 0.5078*\SignalHeight + \VertSignalOffset) -- (0.3267*\PSTB + 0.6733*\PSTC, 0.5341*\SignalHeight + \VertSignalOffset) -- (0.3246*\PSTB + 0.6754*\PSTC, 0.5618*\SignalHeight + \VertSignalOffset) -- (0.3226*\PSTB + 0.6774*\PSTC, 0.5904*\SignalHeight + \VertSignalOffset) -- (0.3206*\PSTB + 0.6794*\PSTC, 0.6194*\SignalHeight + \VertSignalOffset)
         -- (0.3186*\PSTB + 0.6814*\PSTC, 0.6481*\SignalHeight + \VertSignalOffset) -- (0.3166*\PSTB + 0.6834*\PSTC, 0.6761*\SignalHeight + \VertSignalOffset) -- (0.3146*\PSTB + 0.6854*\PSTC, 0.7027*\SignalHeight + \VertSignalOffset) -- (0.3126*\PSTB + 0.6874*\PSTC, 0.7274*\SignalHeight + \VertSignalOffset) -- (0.3106*\PSTB + 0.6894*\PSTC, 0.7496*\SignalHeight + \VertSignalOffset) -- (0.3086*\PSTB + 0.6914*\PSTC, 0.7688*\SignalHeight + \VertSignalOffset) -- (0.3066*\PSTB + 0.6934*\PSTC, 0.7846*\SignalHeight + \VertSignalOffset) -- (0.3046*\PSTB + 0.6954*\PSTC, 0.7966*\SignalHeight + \VertSignalOffset) -- (0.3026*\PSTB + 0.6974*\PSTC, 0.8044*\SignalHeight + \VertSignalOffset) -- (0.3006*\PSTB + 0.6994*\PSTC, 0.8078*\SignalHeight + \VertSignalOffset) -- (0.2986*\PSTB + 0.7014*\PSTC, 0.8065*\SignalHeight + \VertSignalOffset) -- (0.2966*\PSTB + 0.7034*\PSTC, 0.8004*\SignalHeight + \VertSignalOffset) -- (0.2946*\PSTB + 0.7054*\PSTC, 0.7894*\SignalHeight + \VertSignalOffset) -- (0.2926*\PSTB + 0.7074*\PSTC, 0.7736*\SignalHeight + \VertSignalOffset) -- (0.2906*\PSTB + 0.7094*\PSTC, 0.7529*\SignalHeight + \VertSignalOffset) -- (0.2886*\PSTB + 0.7114*\PSTC, 0.7277*\SignalHeight + \VertSignalOffset) -- (0.2866*\PSTB + 0.7134*\PSTC, 0.6982*\SignalHeight + \VertSignalOffset) -- (0.2846*\PSTB + 0.7154*\PSTC, 0.6647*\SignalHeight + \VertSignalOffset) -- (0.2826*\PSTB + 0.7174*\PSTC, 0.6275*\SignalHeight + \VertSignalOffset) -- (0.2806*\PSTB + 0.7194*\PSTC, 0.5872*\SignalHeight + \VertSignalOffset)
         -- (0.2786*\PSTB + 0.7214*\PSTC, 0.5442*\SignalHeight + \VertSignalOffset) -- (0.2766*\PSTB + 0.7234*\PSTC, 0.4992*\SignalHeight + \VertSignalOffset) -- (0.2745*\PSTB + 0.7255*\PSTC, 0.4527*\SignalHeight + \VertSignalOffset) -- (0.2725*\PSTB + 0.7275*\PSTC, 0.4053*\SignalHeight + \VertSignalOffset) -- (0.2705*\PSTB + 0.7295*\PSTC, 0.3578*\SignalHeight + \VertSignalOffset) -- (0.2685*\PSTB + 0.7315*\PSTC, 0.3108*\SignalHeight + \VertSignalOffset) -- (0.2665*\PSTB + 0.7335*\PSTC, 0.2649*\SignalHeight + \VertSignalOffset) -- (0.2645*\PSTB + 0.7355*\PSTC, 0.2209*\SignalHeight + \VertSignalOffset) -- (0.2625*\PSTB + 0.7375*\PSTC, 0.1794*\SignalHeight + \VertSignalOffset) -- (0.2605*\PSTB + 0.7395*\PSTC, 0.1409*\SignalHeight + \VertSignalOffset) -- (0.2585*\PSTB + 0.7415*\PSTC, 0.1062*\SignalHeight + \VertSignalOffset) -- (0.2565*\PSTB + 0.7435*\PSTC, 0.0756*\SignalHeight + \VertSignalOffset) -- (0.2545*\PSTB + 0.7455*\PSTC, 0.0497*\SignalHeight + \VertSignalOffset) -- (0.2525*\PSTB + 0.7475*\PSTC, 0.0289*\SignalHeight + \VertSignalOffset) -- (0.2505*\PSTB + 0.7495*\PSTC, 0.0135*\SignalHeight + \VertSignalOffset) -- (0.2485*\PSTB + 0.7515*\PSTC, 0.0038*\SignalHeight + \VertSignalOffset) -- (0.2465*\PSTB + 0.7535*\PSTC, 0.0000*\SignalHeight + \VertSignalOffset) -- (0.2445*\PSTB + 0.7555*\PSTC, 0.0021*\SignalHeight + \VertSignalOffset) -- (0.2425*\PSTB + 0.7575*\PSTC, 0.0102*\SignalHeight + \VertSignalOffset) -- (0.2405*\PSTB + 0.7595*\PSTC, 0.0241*\SignalHeight + \VertSignalOffset)
         -- (0.2385*\PSTB + 0.7615*\PSTC, 0.0438*\SignalHeight + \VertSignalOffset) -- (0.2365*\PSTB + 0.7635*\PSTC, 0.0690*\SignalHeight + \VertSignalOffset) -- (0.2345*\PSTB + 0.7655*\PSTC, 0.0992*\SignalHeight + \VertSignalOffset) -- (0.2325*\PSTB + 0.7675*\PSTC, 0.1343*\SignalHeight + \VertSignalOffset) -- (0.2305*\PSTB + 0.7695*\PSTC, 0.1735*\SignalHeight + \VertSignalOffset) -- (0.2285*\PSTB + 0.7715*\PSTC, 0.2165*\SignalHeight + \VertSignalOffset) -- (0.2265*\PSTB + 0.7735*\PSTC, 0.2626*\SignalHeight + \VertSignalOffset) -- (0.2244*\PSTB + 0.7756*\PSTC, 0.3111*\SignalHeight + \VertSignalOffset) -- (0.2224*\PSTB + 0.7776*\PSTC, 0.3615*\SignalHeight + \VertSignalOffset) -- (0.2204*\PSTB + 0.7796*\PSTC, 0.4130*\SignalHeight + \VertSignalOffset) -- (0.2184*\PSTB + 0.7816*\PSTC, 0.4648*\SignalHeight + \VertSignalOffset) -- (0.2164*\PSTB + 0.7836*\PSTC, 0.5162*\SignalHeight + \VertSignalOffset) -- (0.2144*\PSTB + 0.7856*\PSTC, 0.5666*\SignalHeight + \VertSignalOffset) -- (0.2124*\PSTB + 0.7876*\PSTC, 0.6151*\SignalHeight + \VertSignalOffset) -- (0.2104*\PSTB + 0.7896*\PSTC, 0.6612*\SignalHeight + \VertSignalOffset) -- (0.2084*\PSTB + 0.7916*\PSTC, 0.7042*\SignalHeight + \VertSignalOffset) -- (0.2064*\PSTB + 0.7936*\PSTC, 0.7435*\SignalHeight + \VertSignalOffset) -- (0.2044*\PSTB + 0.7956*\PSTC, 0.7785*\SignalHeight + \VertSignalOffset) -- (0.2024*\PSTB + 0.7976*\PSTC, 0.8088*\SignalHeight + \VertSignalOffset) -- (0.2004*\PSTB + 0.7996*\PSTC, 0.8339*\SignalHeight + \VertSignalOffset)
         -- (0.1984*\PSTB + 0.8016*\PSTC, 0.8537*\SignalHeight + \VertSignalOffset) -- (0.1964*\PSTB + 0.8036*\PSTC, 0.8677*\SignalHeight + \VertSignalOffset) -- (0.1944*\PSTB + 0.8056*\PSTC, 0.8758*\SignalHeight + \VertSignalOffset) -- (0.1924*\PSTB + 0.8076*\PSTC, 0.8781*\SignalHeight + \VertSignalOffset) -- (0.1904*\PSTB + 0.8096*\PSTC, 0.8744*\SignalHeight + \VertSignalOffset) -- (0.1884*\PSTB + 0.8116*\PSTC, 0.8650*\SignalHeight + \VertSignalOffset) -- (0.1864*\PSTB + 0.8136*\PSTC, 0.8499*\SignalHeight + \VertSignalOffset) -- (0.1844*\PSTB + 0.8156*\PSTC, 0.8296*\SignalHeight + \VertSignalOffset) -- (0.1824*\PSTB + 0.8176*\PSTC, 0.8042*\SignalHeight + \VertSignalOffset) -- (0.1804*\PSTB + 0.8196*\PSTC, 0.7744*\SignalHeight + \VertSignalOffset) -- (0.1784*\PSTB + 0.8216*\PSTC, 0.7406*\SignalHeight + \VertSignalOffset) -- (0.1764*\PSTB + 0.8236*\PSTC, 0.7033*\SignalHeight + \VertSignalOffset) -- (0.1743*\PSTB + 0.8257*\PSTC, 0.6632*\SignalHeight + \VertSignalOffset) -- (0.1723*\PSTB + 0.8277*\PSTC, 0.6209*\SignalHeight + \VertSignalOffset) -- (0.1703*\PSTB + 0.8297*\PSTC, 0.5772*\SignalHeight + \VertSignalOffset) -- (0.1683*\PSTB + 0.8317*\PSTC, 0.5326*\SignalHeight + \VertSignalOffset) -- (0.1663*\PSTB + 0.8337*\PSTC, 0.4880*\SignalHeight + \VertSignalOffset) -- (0.1643*\PSTB + 0.8357*\PSTC, 0.4441*\SignalHeight + \VertSignalOffset) -- (0.1623*\PSTB + 0.8377*\PSTC, 0.4016*\SignalHeight + \VertSignalOffset) -- (0.1603*\PSTB + 0.8397*\PSTC, 0.3611*\SignalHeight + \VertSignalOffset)
         -- (0.1583*\PSTB + 0.8417*\PSTC, 0.3233*\SignalHeight + \VertSignalOffset) -- (0.1563*\PSTB + 0.8437*\PSTC, 0.2889*\SignalHeight + \VertSignalOffset) -- (0.1543*\PSTB + 0.8457*\PSTC, 0.2583*\SignalHeight + \VertSignalOffset) -- (0.1523*\PSTB + 0.8477*\PSTC, 0.2321*\SignalHeight + \VertSignalOffset) -- (0.1503*\PSTB + 0.8497*\PSTC, 0.2108*\SignalHeight + \VertSignalOffset) -- (0.1483*\PSTB + 0.8517*\PSTC, 0.1946*\SignalHeight + \VertSignalOffset) -- (0.1463*\PSTB + 0.8537*\PSTC, 0.1839*\SignalHeight + \VertSignalOffset) -- (0.1443*\PSTB + 0.8557*\PSTC, 0.1789*\SignalHeight + \VertSignalOffset) -- (0.1423*\PSTB + 0.8577*\PSTC, 0.1795*\SignalHeight + \VertSignalOffset) -- (0.1403*\PSTB + 0.8597*\PSTC, 0.1860*\SignalHeight + \VertSignalOffset) -- (0.1383*\PSTB + 0.8617*\PSTC, 0.1982*\SignalHeight + \VertSignalOffset) -- (0.1363*\PSTB + 0.8637*\PSTC, 0.2160*\SignalHeight + \VertSignalOffset) -- (0.1343*\PSTB + 0.8657*\PSTC, 0.2390*\SignalHeight + \VertSignalOffset) -- (0.1323*\PSTB + 0.8677*\PSTC, 0.2671*\SignalHeight + \VertSignalOffset) -- (0.1303*\PSTB + 0.8697*\PSTC, 0.2998*\SignalHeight + \VertSignalOffset) -- (0.1283*\PSTB + 0.8717*\PSTC, 0.3366*\SignalHeight + \VertSignalOffset) -- (0.1263*\PSTB + 0.8737*\PSTC, 0.3770*\SignalHeight + \VertSignalOffset) -- (0.1242*\PSTB + 0.8758*\PSTC, 0.4205*\SignalHeight + \VertSignalOffset) -- (0.1222*\PSTB + 0.8778*\PSTC, 0.4664*\SignalHeight + \VertSignalOffset) -- (0.1202*\PSTB + 0.8798*\PSTC, 0.5141*\SignalHeight + \VertSignalOffset)
         -- (0.1182*\PSTB + 0.8818*\PSTC, 0.5628*\SignalHeight + \VertSignalOffset) -- (0.1162*\PSTB + 0.8838*\PSTC, 0.6119*\SignalHeight + \VertSignalOffset) -- (0.1142*\PSTB + 0.8858*\PSTC, 0.6607*\SignalHeight + \VertSignalOffset) -- (0.1122*\PSTB + 0.8878*\PSTC, 0.7085*\SignalHeight + \VertSignalOffset) -- (0.1102*\PSTB + 0.8898*\PSTC, 0.7545*\SignalHeight + \VertSignalOffset) -- (0.1082*\PSTB + 0.8918*\PSTC, 0.7981*\SignalHeight + \VertSignalOffset) -- (0.1062*\PSTB + 0.8938*\PSTC, 0.8388*\SignalHeight + \VertSignalOffset) -- (0.1042*\PSTB + 0.8958*\PSTC, 0.8759*\SignalHeight + \VertSignalOffset) -- (0.1022*\PSTB + 0.8978*\PSTC, 0.9089*\SignalHeight + \VertSignalOffset) -- (0.1002*\PSTB + 0.8998*\PSTC, 0.9373*\SignalHeight + \VertSignalOffset) -- (0.0982*\PSTB + 0.9018*\PSTC, 0.9608*\SignalHeight + \VertSignalOffset) -- (0.0962*\PSTB + 0.9038*\PSTC, 0.9790*\SignalHeight + \VertSignalOffset) -- (0.0942*\PSTB + 0.9058*\PSTC, 0.9917*\SignalHeight + \VertSignalOffset) -- (0.0922*\PSTB + 0.9078*\PSTC, 0.9987*\SignalHeight + \VertSignalOffset) -- (0.0902*\PSTB + 0.9098*\PSTC, 1.0000*\SignalHeight + \VertSignalOffset) -- (0.0882*\PSTB + 0.9118*\PSTC, 0.9955*\SignalHeight + \VertSignalOffset) -- (0.0862*\PSTB + 0.9138*\PSTC, 0.9854*\SignalHeight + \VertSignalOffset) -- (0.0842*\PSTB + 0.9158*\PSTC, 0.9697*\SignalHeight + \VertSignalOffset) -- (0.0822*\PSTB + 0.9178*\PSTC, 0.9488*\SignalHeight + \VertSignalOffset) -- (0.0802*\PSTB + 0.9198*\PSTC, 0.9229*\SignalHeight + \VertSignalOffset)
         -- (0.0782*\PSTB + 0.9218*\PSTC, 0.8924*\SignalHeight + \VertSignalOffset) -- (0.0762*\PSTB + 0.9238*\PSTC, 0.8578*\SignalHeight + \VertSignalOffset) -- (0.0741*\PSTB + 0.9259*\PSTC, 0.8196*\SignalHeight + \VertSignalOffset) -- (0.0721*\PSTB + 0.9279*\PSTC, 0.7784*\SignalHeight + \VertSignalOffset) -- (0.0701*\PSTB + 0.9299*\PSTC, 0.7346*\SignalHeight + \VertSignalOffset) -- (0.0681*\PSTB + 0.9319*\PSTC, 0.6889*\SignalHeight + \VertSignalOffset) -- (0.0661*\PSTB + 0.9339*\PSTC, 0.6420*\SignalHeight + \VertSignalOffset) -- (0.0641*\PSTB + 0.9359*\PSTC, 0.5944*\SignalHeight + \VertSignalOffset) -- (0.0621*\PSTB + 0.9379*\PSTC, 0.5469*\SignalHeight + \VertSignalOffset) -- (0.0601*\PSTB + 0.9399*\PSTC, 0.5001*\SignalHeight + \VertSignalOffset) -- (0.0581*\PSTB + 0.9419*\PSTC, 0.4545*\SignalHeight + \VertSignalOffset) -- (0.0561*\PSTB + 0.9439*\PSTC, 0.4108*\SignalHeight + \VertSignalOffset) -- (0.0541*\PSTB + 0.9459*\PSTC, 0.3694*\SignalHeight + \VertSignalOffset) -- (0.0521*\PSTB + 0.9479*\PSTC, 0.3310*\SignalHeight + \VertSignalOffset) -- (0.0501*\PSTB + 0.9499*\PSTC, 0.2960*\SignalHeight + \VertSignalOffset) -- (0.0481*\PSTB + 0.9519*\PSTC, 0.2647*\SignalHeight + \VertSignalOffset) -- (0.0461*\PSTB + 0.9539*\PSTC, 0.2375*\SignalHeight + \VertSignalOffset) -- (0.0441*\PSTB + 0.9559*\PSTC, 0.2147*\SignalHeight + \VertSignalOffset) -- (0.0421*\PSTB + 0.9579*\PSTC, 0.1965*\SignalHeight + \VertSignalOffset) -- (0.0401*\PSTB + 0.9599*\PSTC, 0.1829*\SignalHeight + \VertSignalOffset)
         -- (0.0381*\PSTB + 0.9619*\PSTC, 0.1742*\SignalHeight + \VertSignalOffset) -- (0.0361*\PSTB + 0.9639*\PSTC, 0.1701*\SignalHeight + \VertSignalOffset) -- (0.0341*\PSTB + 0.9659*\PSTC, 0.1708*\SignalHeight + \VertSignalOffset) -- (0.0321*\PSTB + 0.9679*\PSTC, 0.1759*\SignalHeight + \VertSignalOffset) -- (0.0301*\PSTB + 0.9699*\PSTC, 0.1853*\SignalHeight + \VertSignalOffset) -- (0.0281*\PSTB + 0.9719*\PSTC, 0.1988*\SignalHeight + \VertSignalOffset) -- (0.0261*\PSTB + 0.9739*\PSTC, 0.2159*\SignalHeight + \VertSignalOffset) -- (0.0240*\PSTB + 0.9760*\PSTC, 0.2363*\SignalHeight + \VertSignalOffset) -- (0.0220*\PSTB + 0.9780*\PSTC, 0.2597*\SignalHeight + \VertSignalOffset) -- (0.0200*\PSTB + 0.9800*\PSTC, 0.2854*\SignalHeight + \VertSignalOffset) -- (0.0180*\PSTB + 0.9820*\PSTC, 0.3131*\SignalHeight + \VertSignalOffset) -- (0.0160*\PSTB + 0.9840*\PSTC, 0.3422*\SignalHeight + \VertSignalOffset) -- (0.0140*\PSTB + 0.9860*\PSTC, 0.3722*\SignalHeight + \VertSignalOffset) -- (0.0120*\PSTB + 0.9880*\PSTC, 0.4027*\SignalHeight + \VertSignalOffset) -- (0.0100*\PSTB + 0.9900*\PSTC, 0.4331*\SignalHeight + \VertSignalOffset) -- (0.0080*\PSTB + 0.9920*\PSTC, 0.4629*\SignalHeight + \VertSignalOffset) -- (0.0060*\PSTB + 0.9940*\PSTC, 0.4917*\SignalHeight + \VertSignalOffset) -- (0.0040*\PSTB + 0.9960*\PSTC, 0.5190*\SignalHeight + \VertSignalOffset) -- (0.0020*\PSTB + 0.9980*\PSTC, 0.5444*\SignalHeight + \VertSignalOffset) -- (0.0000*\PSTB + 1.0000*\PSTC, 0.5675*\SignalHeight + \VertSignalOffset);
    \draw[thick, green!50!black!50] 
        (1.0000*\PSTC + 0.0000*\PSTD, 0.4850*\SignalHeight + \VertSignalOffset) -- (0.9980*\PSTC + 0.0020*\PSTD, 0.4868*\SignalHeight + \VertSignalOffset) -- (0.9960*\PSTC + 0.0040*\PSTD, 0.4930*\SignalHeight + \VertSignalOffset) -- (0.9940*\PSTC + 0.0060*\PSTD, 0.5037*\SignalHeight + \VertSignalOffset) -- (0.9920*\PSTC + 0.0080*\PSTD, 0.5185*\SignalHeight + \VertSignalOffset) -- (0.9900*\PSTC + 0.0100*\PSTD, 0.5372*\SignalHeight + \VertSignalOffset) -- (0.9880*\PSTC + 0.0120*\PSTD, 0.5594*\SignalHeight + \VertSignalOffset) -- (0.9860*\PSTC + 0.0140*\PSTD, 0.5847*\SignalHeight + \VertSignalOffset) -- (0.9840*\PSTC + 0.0160*\PSTD, 0.6125*\SignalHeight + \VertSignalOffset) -- (0.9820*\PSTC + 0.0180*\PSTD, 0.6424*\SignalHeight + \VertSignalOffset) -- (0.9800*\PSTC + 0.0200*\PSTD, 0.6737*\SignalHeight + \VertSignalOffset) -- (0.9780*\PSTC + 0.0220*\PSTD, 0.7059*\SignalHeight + \VertSignalOffset) -- (0.9760*\PSTC + 0.0240*\PSTD, 0.7383*\SignalHeight + \VertSignalOffset) -- (0.9739*\PSTC + 0.0261*\PSTD, 0.7704*\SignalHeight + \VertSignalOffset) -- (0.9719*\PSTC + 0.0281*\PSTD, 0.8016*\SignalHeight + \VertSignalOffset) -- (0.9699*\PSTC + 0.0301*\PSTD, 0.8315*\SignalHeight + \VertSignalOffset) -- (0.9679*\PSTC + 0.0321*\PSTD, 0.8596*\SignalHeight + \VertSignalOffset) -- (0.9659*\PSTC + 0.0341*\PSTD, 0.8854*\SignalHeight + \VertSignalOffset) -- (0.9639*\PSTC + 0.0361*\PSTD, 0.9086*\SignalHeight + \VertSignalOffset) -- (0.9619*\PSTC + 0.0381*\PSTD, 0.9290*\SignalHeight + \VertSignalOffset)
         -- (0.9599*\PSTC + 0.0401*\PSTD, 0.9463*\SignalHeight + \VertSignalOffset) -- (0.9579*\PSTC + 0.0421*\PSTD, 0.9604*\SignalHeight + \VertSignalOffset) -- (0.9559*\PSTC + 0.0441*\PSTD, 0.9712*\SignalHeight + \VertSignalOffset) -- (0.9539*\PSTC + 0.0461*\PSTD, 0.9787*\SignalHeight + \VertSignalOffset) -- (0.9519*\PSTC + 0.0481*\PSTD, 0.9828*\SignalHeight + \VertSignalOffset) -- (0.9499*\PSTC + 0.0501*\PSTD, 0.9837*\SignalHeight + \VertSignalOffset) -- (0.9479*\PSTC + 0.0521*\PSTD, 0.9815*\SignalHeight + \VertSignalOffset) -- (0.9459*\PSTC + 0.0541*\PSTD, 0.9764*\SignalHeight + \VertSignalOffset) -- (0.9439*\PSTC + 0.0561*\PSTD, 0.9684*\SignalHeight + \VertSignalOffset) -- (0.9419*\PSTC + 0.0581*\PSTD, 0.9579*\SignalHeight + \VertSignalOffset) -- (0.9399*\PSTC + 0.0601*\PSTD, 0.9450*\SignalHeight + \VertSignalOffset) -- (0.9379*\PSTC + 0.0621*\PSTD, 0.9300*\SignalHeight + \VertSignalOffset) -- (0.9359*\PSTC + 0.0641*\PSTD, 0.9132*\SignalHeight + \VertSignalOffset) -- (0.9339*\PSTC + 0.0661*\PSTD, 0.8947*\SignalHeight + \VertSignalOffset) -- (0.9319*\PSTC + 0.0681*\PSTD, 0.8748*\SignalHeight + \VertSignalOffset) -- (0.9299*\PSTC + 0.0701*\PSTD, 0.8538*\SignalHeight + \VertSignalOffset) -- (0.9279*\PSTC + 0.0721*\PSTD, 0.8319*\SignalHeight + \VertSignalOffset) -- (0.9259*\PSTC + 0.0741*\PSTD, 0.8093*\SignalHeight + \VertSignalOffset) -- (0.9238*\PSTC + 0.0762*\PSTD, 0.7862*\SignalHeight + \VertSignalOffset) -- (0.9218*\PSTC + 0.0782*\PSTD, 0.7629*\SignalHeight + \VertSignalOffset)
         -- (0.9198*\PSTC + 0.0802*\PSTD, 0.7396*\SignalHeight + \VertSignalOffset) -- (0.9178*\PSTC + 0.0822*\PSTD, 0.7164*\SignalHeight + \VertSignalOffset) -- (0.9158*\PSTC + 0.0842*\PSTD, 0.6937*\SignalHeight + \VertSignalOffset) -- (0.9138*\PSTC + 0.0862*\PSTD, 0.6715*\SignalHeight + \VertSignalOffset) -- (0.9118*\PSTC + 0.0882*\PSTD, 0.6500*\SignalHeight + \VertSignalOffset) -- (0.9098*\PSTC + 0.0902*\PSTD, 0.6296*\SignalHeight + \VertSignalOffset) -- (0.9078*\PSTC + 0.0922*\PSTD, 0.6103*\SignalHeight + \VertSignalOffset) -- (0.9058*\PSTC + 0.0942*\PSTD, 0.5923*\SignalHeight + \VertSignalOffset) -- (0.9038*\PSTC + 0.0962*\PSTD, 0.5759*\SignalHeight + \VertSignalOffset) -- (0.9018*\PSTC + 0.0982*\PSTD, 0.5611*\SignalHeight + \VertSignalOffset) -- (0.8998*\PSTC + 0.1002*\PSTD, 0.5482*\SignalHeight + \VertSignalOffset) -- (0.8978*\PSTC + 0.1022*\PSTD, 0.5373*\SignalHeight + \VertSignalOffset) -- (0.8958*\PSTC + 0.1042*\PSTD, 0.5285*\SignalHeight + \VertSignalOffset) -- (0.8938*\PSTC + 0.1062*\PSTD, 0.5219*\SignalHeight + \VertSignalOffset) -- (0.8918*\PSTC + 0.1082*\PSTD, 0.5175*\SignalHeight + \VertSignalOffset) -- (0.8898*\PSTC + 0.1102*\PSTD, 0.5155*\SignalHeight + \VertSignalOffset) -- (0.8878*\PSTC + 0.1122*\PSTD, 0.5157*\SignalHeight + \VertSignalOffset) -- (0.8858*\PSTC + 0.1142*\PSTD, 0.5182*\SignalHeight + \VertSignalOffset) -- (0.8838*\PSTC + 0.1162*\PSTD, 0.5228*\SignalHeight + \VertSignalOffset) -- (0.8818*\PSTC + 0.1182*\PSTD, 0.5293*\SignalHeight + \VertSignalOffset)
         -- (0.8798*\PSTC + 0.1202*\PSTD, 0.5377*\SignalHeight + \VertSignalOffset) -- (0.8778*\PSTC + 0.1222*\PSTD, 0.5476*\SignalHeight + \VertSignalOffset) -- (0.8758*\PSTC + 0.1242*\PSTD, 0.5587*\SignalHeight + \VertSignalOffset) -- (0.8737*\PSTC + 0.1263*\PSTD, 0.5707*\SignalHeight + \VertSignalOffset) -- (0.8717*\PSTC + 0.1283*\PSTD, 0.5833*\SignalHeight + \VertSignalOffset) -- (0.8697*\PSTC + 0.1303*\PSTD, 0.5960*\SignalHeight + \VertSignalOffset) -- (0.8677*\PSTC + 0.1323*\PSTD, 0.6083*\SignalHeight + \VertSignalOffset) -- (0.8657*\PSTC + 0.1343*\PSTD, 0.6199*\SignalHeight + \VertSignalOffset) -- (0.8637*\PSTC + 0.1363*\PSTD, 0.6302*\SignalHeight + \VertSignalOffset) -- (0.8617*\PSTC + 0.1383*\PSTD, 0.6389*\SignalHeight + \VertSignalOffset) -- (0.8597*\PSTC + 0.1403*\PSTD, 0.6454*\SignalHeight + \VertSignalOffset) -- (0.8577*\PSTC + 0.1423*\PSTD, 0.6494*\SignalHeight + \VertSignalOffset) -- (0.8557*\PSTC + 0.1443*\PSTD, 0.6505*\SignalHeight + \VertSignalOffset) -- (0.8537*\PSTC + 0.1463*\PSTD, 0.6483*\SignalHeight + \VertSignalOffset) -- (0.8517*\PSTC + 0.1483*\PSTD, 0.6427*\SignalHeight + \VertSignalOffset) -- (0.8497*\PSTC + 0.1503*\PSTD, 0.6334*\SignalHeight + \VertSignalOffset) -- (0.8477*\PSTC + 0.1523*\PSTD, 0.6204*\SignalHeight + \VertSignalOffset) -- (0.8457*\PSTC + 0.1543*\PSTD, 0.6036*\SignalHeight + \VertSignalOffset) -- (0.8437*\PSTC + 0.1563*\PSTD, 0.5830*\SignalHeight + \VertSignalOffset) -- (0.8417*\PSTC + 0.1583*\PSTD, 0.5590*\SignalHeight + \VertSignalOffset)
         -- (0.8397*\PSTC + 0.1603*\PSTD, 0.5316*\SignalHeight + \VertSignalOffset) -- (0.8377*\PSTC + 0.1623*\PSTD, 0.5014*\SignalHeight + \VertSignalOffset) -- (0.8357*\PSTC + 0.1643*\PSTD, 0.4687*\SignalHeight + \VertSignalOffset) -- (0.8337*\PSTC + 0.1663*\PSTD, 0.4340*\SignalHeight + \VertSignalOffset) -- (0.8317*\PSTC + 0.1683*\PSTD, 0.3979*\SignalHeight + \VertSignalOffset) -- (0.8297*\PSTC + 0.1703*\PSTD, 0.3611*\SignalHeight + \VertSignalOffset) -- (0.8277*\PSTC + 0.1723*\PSTD, 0.3242*\SignalHeight + \VertSignalOffset) -- (0.8257*\PSTC + 0.1743*\PSTD, 0.2879*\SignalHeight + \VertSignalOffset) -- (0.8236*\PSTC + 0.1764*\PSTD, 0.2530*\SignalHeight + \VertSignalOffset) -- (0.8216*\PSTC + 0.1784*\PSTD, 0.2201*\SignalHeight + \VertSignalOffset) -- (0.8196*\PSTC + 0.1804*\PSTD, 0.1899*\SignalHeight + \VertSignalOffset) -- (0.8176*\PSTC + 0.1824*\PSTD, 0.1630*\SignalHeight + \VertSignalOffset) -- (0.8156*\PSTC + 0.1844*\PSTD, 0.1400*\SignalHeight + \VertSignalOffset) -- (0.8136*\PSTC + 0.1864*\PSTD, 0.1213*\SignalHeight + \VertSignalOffset) -- (0.8116*\PSTC + 0.1884*\PSTD, 0.1073*\SignalHeight + \VertSignalOffset) -- (0.8096*\PSTC + 0.1904*\PSTD, 0.0983*\SignalHeight + \VertSignalOffset) -- (0.8076*\PSTC + 0.1924*\PSTD, 0.0944*\SignalHeight + \VertSignalOffset) -- (0.8056*\PSTC + 0.1944*\PSTD, 0.0956*\SignalHeight + \VertSignalOffset) -- (0.8036*\PSTC + 0.1964*\PSTD, 0.1019*\SignalHeight + \VertSignalOffset) -- (0.8016*\PSTC + 0.1984*\PSTD, 0.1130*\SignalHeight + \VertSignalOffset)
         -- (0.7996*\PSTC + 0.2004*\PSTD, 0.1287*\SignalHeight + \VertSignalOffset) -- (0.7976*\PSTC + 0.2024*\PSTD, 0.1483*\SignalHeight + \VertSignalOffset) -- (0.7956*\PSTC + 0.2044*\PSTD, 0.1714*\SignalHeight + \VertSignalOffset) -- (0.7936*\PSTC + 0.2064*\PSTD, 0.1973*\SignalHeight + \VertSignalOffset) -- (0.7916*\PSTC + 0.2084*\PSTD, 0.2252*\SignalHeight + \VertSignalOffset) -- (0.7896*\PSTC + 0.2104*\PSTD, 0.2544*\SignalHeight + \VertSignalOffset) -- (0.7876*\PSTC + 0.2124*\PSTD, 0.2841*\SignalHeight + \VertSignalOffset) -- (0.7856*\PSTC + 0.2144*\PSTD, 0.3133*\SignalHeight + \VertSignalOffset) -- (0.7836*\PSTC + 0.2164*\PSTD, 0.3412*\SignalHeight + \VertSignalOffset) -- (0.7816*\PSTC + 0.2184*\PSTD, 0.3670*\SignalHeight + \VertSignalOffset) -- (0.7796*\PSTC + 0.2204*\PSTD, 0.3900*\SignalHeight + \VertSignalOffset) -- (0.7776*\PSTC + 0.2224*\PSTD, 0.4094*\SignalHeight + \VertSignalOffset) -- (0.7756*\PSTC + 0.2244*\PSTD, 0.4246*\SignalHeight + \VertSignalOffset) -- (0.7735*\PSTC + 0.2265*\PSTD, 0.4352*\SignalHeight + \VertSignalOffset) -- (0.7715*\PSTC + 0.2285*\PSTD, 0.4408*\SignalHeight + \VertSignalOffset) -- (0.7695*\PSTC + 0.2305*\PSTD, 0.4411*\SignalHeight + \VertSignalOffset) -- (0.7675*\PSTC + 0.2325*\PSTD, 0.4360*\SignalHeight + \VertSignalOffset) -- (0.7655*\PSTC + 0.2345*\PSTD, 0.4257*\SignalHeight + \VertSignalOffset) -- (0.7635*\PSTC + 0.2365*\PSTD, 0.4102*\SignalHeight + \VertSignalOffset) -- (0.7615*\PSTC + 0.2385*\PSTD, 0.3900*\SignalHeight + \VertSignalOffset)
         -- (0.7595*\PSTC + 0.2405*\PSTD, 0.3656*\SignalHeight + \VertSignalOffset) -- (0.7575*\PSTC + 0.2425*\PSTD, 0.3375*\SignalHeight + \VertSignalOffset) -- (0.7555*\PSTC + 0.2445*\PSTD, 0.3064*\SignalHeight + \VertSignalOffset) -- (0.7535*\PSTC + 0.2465*\PSTD, 0.2733*\SignalHeight + \VertSignalOffset) -- (0.7515*\PSTC + 0.2485*\PSTD, 0.2389*\SignalHeight + \VertSignalOffset) -- (0.7495*\PSTC + 0.2505*\PSTD, 0.2042*\SignalHeight + \VertSignalOffset) -- (0.7475*\PSTC + 0.2525*\PSTD, 0.1701*\SignalHeight + \VertSignalOffset) -- (0.7455*\PSTC + 0.2545*\PSTD, 0.1377*\SignalHeight + \VertSignalOffset) -- (0.7435*\PSTC + 0.2565*\PSTD, 0.1078*\SignalHeight + \VertSignalOffset) -- (0.7415*\PSTC + 0.2585*\PSTD, 0.0813*\SignalHeight + \VertSignalOffset) -- (0.7395*\PSTC + 0.2605*\PSTD, 0.0590*\SignalHeight + \VertSignalOffset) -- (0.7375*\PSTC + 0.2625*\PSTD, 0.0416*\SignalHeight + \VertSignalOffset) -- (0.7355*\PSTC + 0.2645*\PSTD, 0.0297*\SignalHeight + \VertSignalOffset) -- (0.7335*\PSTC + 0.2665*\PSTD, 0.0237*\SignalHeight + \VertSignalOffset) -- (0.7315*\PSTC + 0.2685*\PSTD, 0.0241*\SignalHeight + \VertSignalOffset) -- (0.7295*\PSTC + 0.2705*\PSTD, 0.0308*\SignalHeight + \VertSignalOffset) -- (0.7275*\PSTC + 0.2725*\PSTD, 0.0440*\SignalHeight + \VertSignalOffset) -- (0.7255*\PSTC + 0.2745*\PSTD, 0.0634*\SignalHeight + \VertSignalOffset) -- (0.7234*\PSTC + 0.2766*\PSTD, 0.0888*\SignalHeight + \VertSignalOffset) -- (0.7214*\PSTC + 0.2786*\PSTD, 0.1196*\SignalHeight + \VertSignalOffset)
         -- (0.7194*\PSTC + 0.2806*\PSTD, 0.1554*\SignalHeight + \VertSignalOffset) -- (0.7174*\PSTC + 0.2826*\PSTD, 0.1953*\SignalHeight + \VertSignalOffset) -- (0.7154*\PSTC + 0.2846*\PSTD, 0.2385*\SignalHeight + \VertSignalOffset) -- (0.7134*\PSTC + 0.2866*\PSTD, 0.2843*\SignalHeight + \VertSignalOffset) -- (0.7114*\PSTC + 0.2886*\PSTD, 0.3315*\SignalHeight + \VertSignalOffset) -- (0.7094*\PSTC + 0.2906*\PSTD, 0.3793*\SignalHeight + \VertSignalOffset) -- (0.7074*\PSTC + 0.2926*\PSTD, 0.4267*\SignalHeight + \VertSignalOffset) -- (0.7054*\PSTC + 0.2946*\PSTD, 0.4728*\SignalHeight + \VertSignalOffset) -- (0.7034*\PSTC + 0.2966*\PSTD, 0.5165*\SignalHeight + \VertSignalOffset) -- (0.7014*\PSTC + 0.2986*\PSTD, 0.5572*\SignalHeight + \VertSignalOffset) -- (0.6994*\PSTC + 0.3006*\PSTD, 0.5941*\SignalHeight + \VertSignalOffset) -- (0.6974*\PSTC + 0.3026*\PSTD, 0.6266*\SignalHeight + \VertSignalOffset) -- (0.6954*\PSTC + 0.3046*\PSTD, 0.6541*\SignalHeight + \VertSignalOffset) -- (0.6934*\PSTC + 0.3066*\PSTD, 0.6764*\SignalHeight + \VertSignalOffset) -- (0.6914*\PSTC + 0.3086*\PSTD, 0.6934*\SignalHeight + \VertSignalOffset) -- (0.6894*\PSTC + 0.3106*\PSTD, 0.7048*\SignalHeight + \VertSignalOffset) -- (0.6874*\PSTC + 0.3126*\PSTD, 0.7109*\SignalHeight + \VertSignalOffset) -- (0.6854*\PSTC + 0.3146*\PSTD, 0.7120*\SignalHeight + \VertSignalOffset) -- (0.6834*\PSTC + 0.3166*\PSTD, 0.7084*\SignalHeight + \VertSignalOffset) -- (0.6814*\PSTC + 0.3186*\PSTD, 0.7008*\SignalHeight + \VertSignalOffset)
         -- (0.6794*\PSTC + 0.3206*\PSTD, 0.6896*\SignalHeight + \VertSignalOffset) -- (0.6774*\PSTC + 0.3226*\PSTD, 0.6758*\SignalHeight + \VertSignalOffset) -- (0.6754*\PSTC + 0.3246*\PSTD, 0.6600*\SignalHeight + \VertSignalOffset) -- (0.6733*\PSTC + 0.3267*\PSTD, 0.6432*\SignalHeight + \VertSignalOffset) -- (0.6713*\PSTC + 0.3287*\PSTD, 0.6262*\SignalHeight + \VertSignalOffset) -- (0.6693*\PSTC + 0.3307*\PSTD, 0.6098*\SignalHeight + \VertSignalOffset) -- (0.6673*\PSTC + 0.3327*\PSTD, 0.5949*\SignalHeight + \VertSignalOffset) -- (0.6653*\PSTC + 0.3347*\PSTD, 0.5822*\SignalHeight + \VertSignalOffset) -- (0.6633*\PSTC + 0.3367*\PSTD, 0.5725*\SignalHeight + \VertSignalOffset) -- (0.6613*\PSTC + 0.3387*\PSTD, 0.5663*\SignalHeight + \VertSignalOffset) -- (0.6593*\PSTC + 0.3407*\PSTD, 0.5641*\SignalHeight + \VertSignalOffset) -- (0.6573*\PSTC + 0.3427*\PSTD, 0.5662*\SignalHeight + \VertSignalOffset) -- (0.6553*\PSTC + 0.3447*\PSTD, 0.5728*\SignalHeight + \VertSignalOffset) -- (0.6533*\PSTC + 0.3467*\PSTD, 0.5840*\SignalHeight + \VertSignalOffset) -- (0.6513*\PSTC + 0.3487*\PSTD, 0.5997*\SignalHeight + \VertSignalOffset) -- (0.6493*\PSTC + 0.3507*\PSTD, 0.6196*\SignalHeight + \VertSignalOffset) -- (0.6473*\PSTC + 0.3527*\PSTD, 0.6434*\SignalHeight + \VertSignalOffset) -- (0.6453*\PSTC + 0.3547*\PSTD, 0.6705*\SignalHeight + \VertSignalOffset) -- (0.6433*\PSTC + 0.3567*\PSTD, 0.7004*\SignalHeight + \VertSignalOffset) -- (0.6413*\PSTC + 0.3587*\PSTD, 0.7324*\SignalHeight + \VertSignalOffset)
         -- (0.6393*\PSTC + 0.3607*\PSTD, 0.7656*\SignalHeight + \VertSignalOffset) -- (0.6373*\PSTC + 0.3627*\PSTD, 0.7993*\SignalHeight + \VertSignalOffset) -- (0.6353*\PSTC + 0.3647*\PSTD, 0.8326*\SignalHeight + \VertSignalOffset) -- (0.6333*\PSTC + 0.3667*\PSTD, 0.8647*\SignalHeight + \VertSignalOffset) -- (0.6313*\PSTC + 0.3687*\PSTD, 0.8947*\SignalHeight + \VertSignalOffset) -- (0.6293*\PSTC + 0.3707*\PSTD, 0.9219*\SignalHeight + \VertSignalOffset) -- (0.6273*\PSTC + 0.3727*\PSTD, 0.9457*\SignalHeight + \VertSignalOffset) -- (0.6253*\PSTC + 0.3747*\PSTD, 0.9654*\SignalHeight + \VertSignalOffset) -- (0.6232*\PSTC + 0.3768*\PSTD, 0.9805*\SignalHeight + \VertSignalOffset) -- (0.6212*\PSTC + 0.3788*\PSTD, 0.9907*\SignalHeight + \VertSignalOffset) -- (0.6192*\PSTC + 0.3808*\PSTD, 0.9958*\SignalHeight + \VertSignalOffset) -- (0.6172*\PSTC + 0.3828*\PSTD, 0.9956*\SignalHeight + \VertSignalOffset) -- (0.6152*\PSTC + 0.3848*\PSTD, 0.9903*\SignalHeight + \VertSignalOffset) -- (0.6132*\PSTC + 0.3868*\PSTD, 0.9800*\SignalHeight + \VertSignalOffset) -- (0.6112*\PSTC + 0.3888*\PSTD, 0.9652*\SignalHeight + \VertSignalOffset) -- (0.6092*\PSTC + 0.3908*\PSTD, 0.9461*\SignalHeight + \VertSignalOffset) -- (0.6072*\PSTC + 0.3928*\PSTD, 0.9235*\SignalHeight + \VertSignalOffset) -- (0.6052*\PSTC + 0.3948*\PSTD, 0.8980*\SignalHeight + \VertSignalOffset) -- (0.6032*\PSTC + 0.3968*\PSTD, 0.8703*\SignalHeight + \VertSignalOffset) -- (0.6012*\PSTC + 0.3988*\PSTD, 0.8411*\SignalHeight + \VertSignalOffset)
         -- (0.5992*\PSTC + 0.4008*\PSTD, 0.8114*\SignalHeight + \VertSignalOffset) -- (0.5972*\PSTC + 0.4028*\PSTD, 0.7819*\SignalHeight + \VertSignalOffset) -- (0.5952*\PSTC + 0.4048*\PSTD, 0.7534*\SignalHeight + \VertSignalOffset) -- (0.5932*\PSTC + 0.4068*\PSTD, 0.7266*\SignalHeight + \VertSignalOffset) -- (0.5912*\PSTC + 0.4088*\PSTD, 0.7023*\SignalHeight + \VertSignalOffset) -- (0.5892*\PSTC + 0.4108*\PSTD, 0.6809*\SignalHeight + \VertSignalOffset) -- (0.5872*\PSTC + 0.4128*\PSTD, 0.6629*\SignalHeight + \VertSignalOffset) -- (0.5852*\PSTC + 0.4148*\PSTD, 0.6487*\SignalHeight + \VertSignalOffset) -- (0.5832*\PSTC + 0.4168*\PSTD, 0.6385*\SignalHeight + \VertSignalOffset) -- (0.5812*\PSTC + 0.4188*\PSTD, 0.6324*\SignalHeight + \VertSignalOffset) -- (0.5792*\PSTC + 0.4208*\PSTD, 0.6302*\SignalHeight + \VertSignalOffset) -- (0.5772*\PSTC + 0.4228*\PSTD, 0.6319*\SignalHeight + \VertSignalOffset) -- (0.5752*\PSTC + 0.4248*\PSTD, 0.6370*\SignalHeight + \VertSignalOffset) -- (0.5731*\PSTC + 0.4269*\PSTD, 0.6451*\SignalHeight + \VertSignalOffset) -- (0.5711*\PSTC + 0.4289*\PSTD, 0.6556*\SignalHeight + \VertSignalOffset) -- (0.5691*\PSTC + 0.4309*\PSTD, 0.6679*\SignalHeight + \VertSignalOffset) -- (0.5671*\PSTC + 0.4329*\PSTD, 0.6813*\SignalHeight + \VertSignalOffset) -- (0.5651*\PSTC + 0.4349*\PSTD, 0.6950*\SignalHeight + \VertSignalOffset) -- (0.5631*\PSTC + 0.4369*\PSTD, 0.7081*\SignalHeight + \VertSignalOffset) -- (0.5611*\PSTC + 0.4389*\PSTD, 0.7200*\SignalHeight + \VertSignalOffset)
         -- (0.5591*\PSTC + 0.4409*\PSTD, 0.7299*\SignalHeight + \VertSignalOffset) -- (0.5571*\PSTC + 0.4429*\PSTD, 0.7371*\SignalHeight + \VertSignalOffset) -- (0.5551*\PSTC + 0.4449*\PSTD, 0.7409*\SignalHeight + \VertSignalOffset) -- (0.5531*\PSTC + 0.4469*\PSTD, 0.7409*\SignalHeight + \VertSignalOffset) -- (0.5511*\PSTC + 0.4489*\PSTD, 0.7367*\SignalHeight + \VertSignalOffset) -- (0.5491*\PSTC + 0.4509*\PSTD, 0.7278*\SignalHeight + \VertSignalOffset) -- (0.5471*\PSTC + 0.4529*\PSTD, 0.7144*\SignalHeight + \VertSignalOffset) -- (0.5451*\PSTC + 0.4549*\PSTD, 0.6962*\SignalHeight + \VertSignalOffset) -- (0.5431*\PSTC + 0.4569*\PSTD, 0.6736*\SignalHeight + \VertSignalOffset) -- (0.5411*\PSTC + 0.4589*\PSTD, 0.6468*\SignalHeight + \VertSignalOffset) -- (0.5391*\PSTC + 0.4609*\PSTD, 0.6163*\SignalHeight + \VertSignalOffset) -- (0.5371*\PSTC + 0.4629*\PSTD, 0.5825*\SignalHeight + \VertSignalOffset) -- (0.5351*\PSTC + 0.4649*\PSTD, 0.5463*\SignalHeight + \VertSignalOffset) -- (0.5331*\PSTC + 0.4669*\PSTD, 0.5084*\SignalHeight + \VertSignalOffset) -- (0.5311*\PSTC + 0.4689*\PSTD, 0.4696*\SignalHeight + \VertSignalOffset) -- (0.5291*\PSTC + 0.4709*\PSTD, 0.4308*\SignalHeight + \VertSignalOffset) -- (0.5271*\PSTC + 0.4729*\PSTD, 0.3929*\SignalHeight + \VertSignalOffset) -- (0.5251*\PSTC + 0.4749*\PSTD, 0.3569*\SignalHeight + \VertSignalOffset) -- (0.5230*\PSTC + 0.4770*\PSTD, 0.3236*\SignalHeight + \VertSignalOffset) -- (0.5210*\PSTC + 0.4790*\PSTD, 0.2938*\SignalHeight + \VertSignalOffset)
         -- (0.5190*\PSTC + 0.4810*\PSTD, 0.2682*\SignalHeight + \VertSignalOffset) -- (0.5170*\PSTC + 0.4830*\PSTD, 0.2475*\SignalHeight + \VertSignalOffset) -- (0.5150*\PSTC + 0.4850*\PSTD, 0.2321*\SignalHeight + \VertSignalOffset) -- (0.5130*\PSTC + 0.4870*\PSTD, 0.2224*\SignalHeight + \VertSignalOffset) -- (0.5110*\PSTC + 0.4890*\PSTD, 0.2185*\SignalHeight + \VertSignalOffset) -- (0.5090*\PSTC + 0.4910*\PSTD, 0.2205*\SignalHeight + \VertSignalOffset) -- (0.5070*\PSTC + 0.4930*\PSTD, 0.2283*\SignalHeight + \VertSignalOffset) -- (0.5050*\PSTC + 0.4950*\PSTD, 0.2415*\SignalHeight + \VertSignalOffset) -- (0.5030*\PSTC + 0.4970*\PSTD, 0.2597*\SignalHeight + \VertSignalOffset) -- (0.5010*\PSTC + 0.4990*\PSTD, 0.2822*\SignalHeight + \VertSignalOffset) -- (0.4990*\PSTC + 0.5010*\PSTD, 0.3083*\SignalHeight + \VertSignalOffset) -- (0.4970*\PSTC + 0.5030*\PSTD, 0.3371*\SignalHeight + \VertSignalOffset) -- (0.4950*\PSTC + 0.5050*\PSTD, 0.3678*\SignalHeight + \VertSignalOffset) -- (0.4930*\PSTC + 0.5070*\PSTD, 0.3993*\SignalHeight + \VertSignalOffset) -- (0.4910*\PSTC + 0.5090*\PSTD, 0.4305*\SignalHeight + \VertSignalOffset) -- (0.4890*\PSTC + 0.5110*\PSTD, 0.4605*\SignalHeight + \VertSignalOffset) -- (0.4870*\PSTC + 0.5130*\PSTD, 0.4882*\SignalHeight + \VertSignalOffset) -- (0.4850*\PSTC + 0.5150*\PSTD, 0.5126*\SignalHeight + \VertSignalOffset) -- (0.4830*\PSTC + 0.5170*\PSTD, 0.5329*\SignalHeight + \VertSignalOffset) -- (0.4810*\PSTC + 0.5190*\PSTD, 0.5484*\SignalHeight + \VertSignalOffset)
         -- (0.4790*\PSTC + 0.5210*\PSTD, 0.5583*\SignalHeight + \VertSignalOffset) -- (0.4770*\PSTC + 0.5230*\PSTD, 0.5622*\SignalHeight + \VertSignalOffset) -- (0.4749*\PSTC + 0.5251*\PSTD, 0.5598*\SignalHeight + \VertSignalOffset) -- (0.4729*\PSTC + 0.5271*\PSTD, 0.5509*\SignalHeight + \VertSignalOffset) -- (0.4709*\PSTC + 0.5291*\PSTD, 0.5356*\SignalHeight + \VertSignalOffset) -- (0.4689*\PSTC + 0.5311*\PSTD, 0.5142*\SignalHeight + \VertSignalOffset) -- (0.4669*\PSTC + 0.5331*\PSTD, 0.4869*\SignalHeight + \VertSignalOffset) -- (0.4649*\PSTC + 0.5351*\PSTD, 0.4545*\SignalHeight + \VertSignalOffset) -- (0.4629*\PSTC + 0.5371*\PSTD, 0.4177*\SignalHeight + \VertSignalOffset) -- (0.4609*\PSTC + 0.5391*\PSTD, 0.3772*\SignalHeight + \VertSignalOffset) -- (0.4589*\PSTC + 0.5411*\PSTD, 0.3342*\SignalHeight + \VertSignalOffset) -- (0.4569*\PSTC + 0.5431*\PSTD, 0.2897*\SignalHeight + \VertSignalOffset) -- (0.4549*\PSTC + 0.5451*\PSTD, 0.2448*\SignalHeight + \VertSignalOffset) -- (0.4529*\PSTC + 0.5471*\PSTD, 0.2007*\SignalHeight + \VertSignalOffset) -- (0.4509*\PSTC + 0.5491*\PSTD, 0.1585*\SignalHeight + \VertSignalOffset) -- (0.4489*\PSTC + 0.5511*\PSTD, 0.1194*\SignalHeight + \VertSignalOffset) -- (0.4469*\PSTC + 0.5531*\PSTD, 0.0844*\SignalHeight + \VertSignalOffset) -- (0.4449*\PSTC + 0.5551*\PSTD, 0.0545*\SignalHeight + \VertSignalOffset) -- (0.4429*\PSTC + 0.5571*\PSTD, 0.0305*\SignalHeight + \VertSignalOffset) -- (0.4409*\PSTC + 0.5591*\PSTD, 0.0131*\SignalHeight + \VertSignalOffset)
         -- (0.4389*\PSTC + 0.5611*\PSTD, 0.0028*\SignalHeight + \VertSignalOffset) -- (0.4369*\PSTC + 0.5631*\PSTD, 0.0000*\SignalHeight + \VertSignalOffset) -- (0.4349*\PSTC + 0.5651*\PSTD, 0.0048*\SignalHeight + \VertSignalOffset) -- (0.4329*\PSTC + 0.5671*\PSTD, 0.0171*\SignalHeight + \VertSignalOffset) -- (0.4309*\PSTC + 0.5691*\PSTD, 0.0367*\SignalHeight + \VertSignalOffset) -- (0.4289*\PSTC + 0.5711*\PSTD, 0.0631*\SignalHeight + \VertSignalOffset) -- (0.4269*\PSTC + 0.5731*\PSTD, 0.0958*\SignalHeight + \VertSignalOffset) -- (0.4248*\PSTC + 0.5752*\PSTD, 0.1339*\SignalHeight + \VertSignalOffset) -- (0.4228*\PSTC + 0.5772*\PSTD, 0.1765*\SignalHeight + \VertSignalOffset) -- (0.4208*\PSTC + 0.5792*\PSTD, 0.2225*\SignalHeight + \VertSignalOffset) -- (0.4188*\PSTC + 0.5812*\PSTD, 0.2709*\SignalHeight + \VertSignalOffset) -- (0.4168*\PSTC + 0.5832*\PSTD, 0.3203*\SignalHeight + \VertSignalOffset) -- (0.4148*\PSTC + 0.5852*\PSTD, 0.3696*\SignalHeight + \VertSignalOffset) -- (0.4128*\PSTC + 0.5872*\PSTD, 0.4176*\SignalHeight + \VertSignalOffset) -- (0.4108*\PSTC + 0.5892*\PSTD, 0.4630*\SignalHeight + \VertSignalOffset) -- (0.4088*\PSTC + 0.5912*\PSTD, 0.5047*\SignalHeight + \VertSignalOffset) -- (0.4068*\PSTC + 0.5932*\PSTD, 0.5418*\SignalHeight + \VertSignalOffset) -- (0.4048*\PSTC + 0.5952*\PSTD, 0.5732*\SignalHeight + \VertSignalOffset) -- (0.4028*\PSTC + 0.5972*\PSTD, 0.5983*\SignalHeight + \VertSignalOffset) -- (0.4008*\PSTC + 0.5992*\PSTD, 0.6166*\SignalHeight + \VertSignalOffset)
         -- (0.3988*\PSTC + 0.6012*\PSTD, 0.6275*\SignalHeight + \VertSignalOffset) -- (0.3968*\PSTC + 0.6032*\PSTD, 0.6310*\SignalHeight + \VertSignalOffset) -- (0.3948*\PSTC + 0.6052*\PSTD, 0.6270*\SignalHeight + \VertSignalOffset) -- (0.3928*\PSTC + 0.6072*\PSTD, 0.6159*\SignalHeight + \VertSignalOffset) -- (0.3908*\PSTC + 0.6092*\PSTD, 0.5979*\SignalHeight + \VertSignalOffset) -- (0.3888*\PSTC + 0.6112*\PSTD, 0.5737*\SignalHeight + \VertSignalOffset) -- (0.3868*\PSTC + 0.6132*\PSTD, 0.5440*\SignalHeight + \VertSignalOffset) -- (0.3848*\PSTC + 0.6152*\PSTD, 0.5099*\SignalHeight + \VertSignalOffset) -- (0.3828*\PSTC + 0.6172*\PSTD, 0.4723*\SignalHeight + \VertSignalOffset) -- (0.3808*\PSTC + 0.6192*\PSTD, 0.4324*\SignalHeight + \VertSignalOffset) -- (0.3788*\PSTC + 0.6212*\PSTD, 0.3914*\SignalHeight + \VertSignalOffset) -- (0.3768*\PSTC + 0.6232*\PSTD, 0.3505*\SignalHeight + \VertSignalOffset) -- (0.3747*\PSTC + 0.6253*\PSTD, 0.3110*\SignalHeight + \VertSignalOffset) -- (0.3727*\PSTC + 0.6273*\PSTD, 0.2741*\SignalHeight + \VertSignalOffset) -- (0.3707*\PSTC + 0.6293*\PSTD, 0.2409*\SignalHeight + \VertSignalOffset) -- (0.3687*\PSTC + 0.6313*\PSTD, 0.2125*\SignalHeight + \VertSignalOffset) -- (0.3667*\PSTC + 0.6333*\PSTD, 0.1898*\SignalHeight + \VertSignalOffset) -- (0.3647*\PSTC + 0.6353*\PSTD, 0.1737*\SignalHeight + \VertSignalOffset) -- (0.3627*\PSTC + 0.6373*\PSTD, 0.1648*\SignalHeight + \VertSignalOffset) -- (0.3607*\PSTC + 0.6393*\PSTD, 0.1634*\SignalHeight + \VertSignalOffset)
         -- (0.3587*\PSTC + 0.6413*\PSTD, 0.1699*\SignalHeight + \VertSignalOffset) -- (0.3567*\PSTC + 0.6433*\PSTD, 0.1842*\SignalHeight + \VertSignalOffset) -- (0.3547*\PSTC + 0.6453*\PSTD, 0.2064*\SignalHeight + \VertSignalOffset) -- (0.3527*\PSTC + 0.6473*\PSTD, 0.2359*\SignalHeight + \VertSignalOffset) -- (0.3507*\PSTC + 0.6493*\PSTD, 0.2724*\SignalHeight + \VertSignalOffset) -- (0.3487*\PSTC + 0.6513*\PSTD, 0.3151*\SignalHeight + \VertSignalOffset) -- (0.3467*\PSTC + 0.6533*\PSTD, 0.3631*\SignalHeight + \VertSignalOffset) -- (0.3447*\PSTC + 0.6553*\PSTD, 0.4156*\SignalHeight + \VertSignalOffset) -- (0.3427*\PSTC + 0.6573*\PSTD, 0.4714*\SignalHeight + \VertSignalOffset) -- (0.3407*\PSTC + 0.6593*\PSTD, 0.5293*\SignalHeight + \VertSignalOffset) -- (0.3387*\PSTC + 0.6613*\PSTD, 0.5882*\SignalHeight + \VertSignalOffset) -- (0.3367*\PSTC + 0.6633*\PSTD, 0.6469*\SignalHeight + \VertSignalOffset) -- (0.3347*\PSTC + 0.6653*\PSTD, 0.7042*\SignalHeight + \VertSignalOffset) -- (0.3327*\PSTC + 0.6673*\PSTD, 0.7588*\SignalHeight + \VertSignalOffset) -- (0.3307*\PSTC + 0.6693*\PSTD, 0.8098*\SignalHeight + \VertSignalOffset) -- (0.3287*\PSTC + 0.6713*\PSTD, 0.8562*\SignalHeight + \VertSignalOffset) -- (0.3267*\PSTC + 0.6733*\PSTD, 0.8971*\SignalHeight + \VertSignalOffset) -- (0.3246*\PSTC + 0.6754*\PSTD, 0.9318*\SignalHeight + \VertSignalOffset) -- (0.3226*\PSTC + 0.6774*\PSTD, 0.9598*\SignalHeight + \VertSignalOffset) -- (0.3206*\PSTC + 0.6794*\PSTD, 0.9805*\SignalHeight + \VertSignalOffset)
         -- (0.3186*\PSTC + 0.6814*\PSTD, 0.9940*\SignalHeight + \VertSignalOffset) -- (0.3166*\PSTC + 0.6834*\PSTD, 1.0000*\SignalHeight + \VertSignalOffset) -- (0.3146*\PSTC + 0.6854*\PSTD, 0.9988*\SignalHeight + \VertSignalOffset) -- (0.3126*\PSTC + 0.6874*\PSTD, 0.9906*\SignalHeight + \VertSignalOffset) -- (0.3106*\PSTC + 0.6894*\PSTD, 0.9760*\SignalHeight + \VertSignalOffset) -- (0.3086*\PSTC + 0.6914*\PSTD, 0.9555*\SignalHeight + \VertSignalOffset) -- (0.3066*\PSTC + 0.6934*\PSTD, 0.9298*\SignalHeight + \VertSignalOffset) -- (0.3046*\PSTC + 0.6954*\PSTD, 0.8999*\SignalHeight + \VertSignalOffset) -- (0.3026*\PSTC + 0.6974*\PSTD, 0.8665*\SignalHeight + \VertSignalOffset) -- (0.3006*\PSTC + 0.6994*\PSTD, 0.8308*\SignalHeight + \VertSignalOffset) -- (0.2986*\PSTC + 0.7014*\PSTD, 0.7936*\SignalHeight + \VertSignalOffset) -- (0.2966*\PSTC + 0.7034*\PSTD, 0.7560*\SignalHeight + \VertSignalOffset) -- (0.2946*\PSTC + 0.7054*\PSTD, 0.7190*\SignalHeight + \VertSignalOffset) -- (0.2926*\PSTC + 0.7074*\PSTD, 0.6834*\SignalHeight + \VertSignalOffset) -- (0.2906*\PSTC + 0.7094*\PSTD, 0.6502*\SignalHeight + \VertSignalOffset) -- (0.2886*\PSTC + 0.7114*\PSTD, 0.6201*\SignalHeight + \VertSignalOffset) -- (0.2866*\PSTC + 0.7134*\PSTD, 0.5939*\SignalHeight + \VertSignalOffset) -- (0.2846*\PSTC + 0.7154*\PSTD, 0.5719*\SignalHeight + \VertSignalOffset) -- (0.2826*\PSTC + 0.7174*\PSTD, 0.5548*\SignalHeight + \VertSignalOffset) -- (0.2806*\PSTC + 0.7194*\PSTD, 0.5426*\SignalHeight + \VertSignalOffset)
         -- (0.2786*\PSTC + 0.7214*\PSTD, 0.5357*\SignalHeight + \VertSignalOffset) -- (0.2766*\PSTC + 0.7234*\PSTD, 0.5339*\SignalHeight + \VertSignalOffset) -- (0.2745*\PSTC + 0.7255*\PSTD, 0.5372*\SignalHeight + \VertSignalOffset) -- (0.2725*\PSTC + 0.7275*\PSTD, 0.5453*\SignalHeight + \VertSignalOffset) -- (0.2705*\PSTC + 0.7295*\PSTD, 0.5578*\SignalHeight + \VertSignalOffset) -- (0.2685*\PSTC + 0.7315*\PSTD, 0.5742*\SignalHeight + \VertSignalOffset) -- (0.2665*\PSTC + 0.7335*\PSTD, 0.5939*\SignalHeight + \VertSignalOffset) -- (0.2645*\PSTC + 0.7355*\PSTD, 0.6164*\SignalHeight + \VertSignalOffset) -- (0.2625*\PSTC + 0.7375*\PSTD, 0.6408*\SignalHeight + \VertSignalOffset) -- (0.2605*\PSTC + 0.7395*\PSTD, 0.6665*\SignalHeight + \VertSignalOffset) -- (0.2585*\PSTC + 0.7415*\PSTD, 0.6927*\SignalHeight + \VertSignalOffset) -- (0.2565*\PSTC + 0.7435*\PSTD, 0.7188*\SignalHeight + \VertSignalOffset) -- (0.2545*\PSTC + 0.7455*\PSTD, 0.7438*\SignalHeight + \VertSignalOffset) -- (0.2525*\PSTC + 0.7475*\PSTD, 0.7672*\SignalHeight + \VertSignalOffset) -- (0.2505*\PSTC + 0.7495*\PSTD, 0.7884*\SignalHeight + \VertSignalOffset) -- (0.2485*\PSTC + 0.7515*\PSTD, 0.8067*\SignalHeight + \VertSignalOffset) -- (0.2465*\PSTC + 0.7535*\PSTD, 0.8217*\SignalHeight + \VertSignalOffset) -- (0.2445*\PSTC + 0.7555*\PSTD, 0.8330*\SignalHeight + \VertSignalOffset) -- (0.2425*\PSTC + 0.7575*\PSTD, 0.8403*\SignalHeight + \VertSignalOffset) -- (0.2405*\PSTC + 0.7595*\PSTD, 0.8434*\SignalHeight + \VertSignalOffset)
         -- (0.2385*\PSTC + 0.7615*\PSTD, 0.8421*\SignalHeight + \VertSignalOffset) -- (0.2365*\PSTC + 0.7635*\PSTD, 0.8365*\SignalHeight + \VertSignalOffset) -- (0.2345*\PSTC + 0.7655*\PSTD, 0.8267*\SignalHeight + \VertSignalOffset) -- (0.2325*\PSTC + 0.7675*\PSTD, 0.8127*\SignalHeight + \VertSignalOffset) -- (0.2305*\PSTC + 0.7695*\PSTD, 0.7948*\SignalHeight + \VertSignalOffset) -- (0.2285*\PSTC + 0.7715*\PSTD, 0.7734*\SignalHeight + \VertSignalOffset) -- (0.2265*\PSTC + 0.7735*\PSTD, 0.7487*\SignalHeight + \VertSignalOffset) -- (0.2244*\PSTC + 0.7756*\PSTD, 0.7213*\SignalHeight + \VertSignalOffset) -- (0.2224*\PSTC + 0.7776*\PSTD, 0.6916*\SignalHeight + \VertSignalOffset) -- (0.2204*\PSTC + 0.7796*\PSTD, 0.6600*\SignalHeight + \VertSignalOffset) -- (0.2184*\PSTC + 0.7816*\PSTD, 0.6271*\SignalHeight + \VertSignalOffset) -- (0.2164*\PSTC + 0.7836*\PSTD, 0.5932*\SignalHeight + \VertSignalOffset) -- (0.2144*\PSTC + 0.7856*\PSTD, 0.5590*\SignalHeight + \VertSignalOffset) -- (0.2124*\PSTC + 0.7876*\PSTD, 0.5249*\SignalHeight + \VertSignalOffset) -- (0.2104*\PSTC + 0.7896*\PSTD, 0.4913*\SignalHeight + \VertSignalOffset) -- (0.2084*\PSTC + 0.7916*\PSTD, 0.4587*\SignalHeight + \VertSignalOffset) -- (0.2064*\PSTC + 0.7936*\PSTD, 0.4274*\SignalHeight + \VertSignalOffset) -- (0.2044*\PSTC + 0.7956*\PSTD, 0.3978*\SignalHeight + \VertSignalOffset) -- (0.2024*\PSTC + 0.7976*\PSTD, 0.3702*\SignalHeight + \VertSignalOffset) -- (0.2004*\PSTC + 0.7996*\PSTD, 0.3449*\SignalHeight + \VertSignalOffset)
         -- (0.1984*\PSTC + 0.8016*\PSTD, 0.3220*\SignalHeight + \VertSignalOffset) -- (0.1964*\PSTC + 0.8036*\PSTD, 0.3018*\SignalHeight + \VertSignalOffset) -- (0.1944*\PSTC + 0.8056*\PSTD, 0.2844*\SignalHeight + \VertSignalOffset) -- (0.1924*\PSTC + 0.8076*\PSTD, 0.2698*\SignalHeight + \VertSignalOffset) -- (0.1904*\PSTC + 0.8096*\PSTD, 0.2582*\SignalHeight + \VertSignalOffset) -- (0.1884*\PSTC + 0.8116*\PSTD, 0.2495*\SignalHeight + \VertSignalOffset) -- (0.1864*\PSTC + 0.8136*\PSTD, 0.2438*\SignalHeight + \VertSignalOffset) -- (0.1844*\PSTC + 0.8156*\PSTD, 0.2409*\SignalHeight + \VertSignalOffset) -- (0.1824*\PSTC + 0.8176*\PSTD, 0.2409*\SignalHeight + \VertSignalOffset) -- (0.1804*\PSTC + 0.8196*\PSTD, 0.2436*\SignalHeight + \VertSignalOffset) -- (0.1784*\PSTC + 0.8216*\PSTD, 0.2490*\SignalHeight + \VertSignalOffset) -- (0.1764*\PSTC + 0.8236*\PSTD, 0.2568*\SignalHeight + \VertSignalOffset) -- (0.1743*\PSTC + 0.8257*\PSTD, 0.2669*\SignalHeight + \VertSignalOffset) -- (0.1723*\PSTC + 0.8277*\PSTD, 0.2791*\SignalHeight + \VertSignalOffset) -- (0.1703*\PSTC + 0.8297*\PSTD, 0.2932*\SignalHeight + \VertSignalOffset) -- (0.1683*\PSTC + 0.8317*\PSTD, 0.3090*\SignalHeight + \VertSignalOffset) -- (0.1663*\PSTC + 0.8337*\PSTD, 0.3263*\SignalHeight + \VertSignalOffset) -- (0.1643*\PSTC + 0.8357*\PSTD, 0.3447*\SignalHeight + \VertSignalOffset) -- (0.1623*\PSTC + 0.8377*\PSTD, 0.3640*\SignalHeight + \VertSignalOffset) -- (0.1603*\PSTC + 0.8397*\PSTD, 0.3838*\SignalHeight + \VertSignalOffset)
         -- (0.1583*\PSTC + 0.8417*\PSTD, 0.4039*\SignalHeight + \VertSignalOffset) -- (0.1563*\PSTC + 0.8437*\PSTD, 0.4240*\SignalHeight + \VertSignalOffset) -- (0.1543*\PSTC + 0.8457*\PSTD, 0.4435*\SignalHeight + \VertSignalOffset) -- (0.1523*\PSTC + 0.8477*\PSTD, 0.4623*\SignalHeight + \VertSignalOffset) -- (0.1503*\PSTC + 0.8497*\PSTD, 0.4800*\SignalHeight + \VertSignalOffset) -- (0.1483*\PSTC + 0.8517*\PSTD, 0.4962*\SignalHeight + \VertSignalOffset) -- (0.1463*\PSTC + 0.8537*\PSTD, 0.5105*\SignalHeight + \VertSignalOffset) -- (0.1443*\PSTC + 0.8557*\PSTD, 0.5226*\SignalHeight + \VertSignalOffset) -- (0.1423*\PSTC + 0.8577*\PSTD, 0.5323*\SignalHeight + \VertSignalOffset) -- (0.1403*\PSTC + 0.8597*\PSTD, 0.5392*\SignalHeight + \VertSignalOffset) -- (0.1383*\PSTC + 0.8617*\PSTD, 0.5431*\SignalHeight + \VertSignalOffset) -- (0.1363*\PSTC + 0.8637*\PSTD, 0.5438*\SignalHeight + \VertSignalOffset) -- (0.1343*\PSTC + 0.8657*\PSTD, 0.5413*\SignalHeight + \VertSignalOffset) -- (0.1323*\PSTC + 0.8677*\PSTD, 0.5354*\SignalHeight + \VertSignalOffset) -- (0.1303*\PSTC + 0.8697*\PSTD, 0.5261*\SignalHeight + \VertSignalOffset) -- (0.1283*\PSTC + 0.8717*\PSTD, 0.5135*\SignalHeight + \VertSignalOffset) -- (0.1263*\PSTC + 0.8737*\PSTD, 0.4977*\SignalHeight + \VertSignalOffset) -- (0.1242*\PSTC + 0.8758*\PSTD, 0.4791*\SignalHeight + \VertSignalOffset) -- (0.1222*\PSTC + 0.8778*\PSTD, 0.4578*\SignalHeight + \VertSignalOffset) -- (0.1202*\PSTC + 0.8798*\PSTD, 0.4343*\SignalHeight + \VertSignalOffset)
         -- (0.1182*\PSTC + 0.8818*\PSTD, 0.4090*\SignalHeight + \VertSignalOffset) -- (0.1162*\PSTC + 0.8838*\PSTD, 0.3824*\SignalHeight + \VertSignalOffset) -- (0.1142*\PSTC + 0.8858*\PSTD, 0.3551*\SignalHeight + \VertSignalOffset) -- (0.1122*\PSTC + 0.8878*\PSTD, 0.3277*\SignalHeight + \VertSignalOffset) -- (0.1102*\PSTC + 0.8898*\PSTD, 0.3009*\SignalHeight + \VertSignalOffset) -- (0.1082*\PSTC + 0.8918*\PSTD, 0.2753*\SignalHeight + \VertSignalOffset) -- (0.1062*\PSTC + 0.8938*\PSTD, 0.2515*\SignalHeight + \VertSignalOffset) -- (0.1042*\PSTC + 0.8958*\PSTD, 0.2303*\SignalHeight + \VertSignalOffset) -- (0.1022*\PSTC + 0.8978*\PSTD, 0.2123*\SignalHeight + \VertSignalOffset) -- (0.1002*\PSTC + 0.8998*\PSTD, 0.1980*\SignalHeight + \VertSignalOffset) -- (0.0982*\PSTC + 0.9018*\PSTD, 0.1879*\SignalHeight + \VertSignalOffset) -- (0.0962*\PSTC + 0.9038*\PSTD, 0.1826*\SignalHeight + \VertSignalOffset) -- (0.0942*\PSTC + 0.9058*\PSTD, 0.1822*\SignalHeight + \VertSignalOffset) -- (0.0922*\PSTC + 0.9078*\PSTD, 0.1872*\SignalHeight + \VertSignalOffset) -- (0.0902*\PSTC + 0.9098*\PSTD, 0.1975*\SignalHeight + \VertSignalOffset) -- (0.0882*\PSTC + 0.9118*\PSTD, 0.2132*\SignalHeight + \VertSignalOffset) -- (0.0862*\PSTC + 0.9138*\PSTD, 0.2342*\SignalHeight + \VertSignalOffset) -- (0.0842*\PSTC + 0.9158*\PSTD, 0.2601*\SignalHeight + \VertSignalOffset) -- (0.0822*\PSTC + 0.9178*\PSTD, 0.2906*\SignalHeight + \VertSignalOffset) -- (0.0802*\PSTC + 0.9198*\PSTD, 0.3252*\SignalHeight + \VertSignalOffset)
         -- (0.0782*\PSTC + 0.9218*\PSTD, 0.3632*\SignalHeight + \VertSignalOffset) -- (0.0762*\PSTC + 0.9238*\PSTD, 0.4039*\SignalHeight + \VertSignalOffset) -- (0.0741*\PSTC + 0.9259*\PSTD, 0.4464*\SignalHeight + \VertSignalOffset) -- (0.0721*\PSTC + 0.9279*\PSTD, 0.4900*\SignalHeight + \VertSignalOffset) -- (0.0701*\PSTC + 0.9299*\PSTD, 0.5335*\SignalHeight + \VertSignalOffset) -- (0.0681*\PSTC + 0.9319*\PSTD, 0.5762*\SignalHeight + \VertSignalOffset) -- (0.0661*\PSTC + 0.9339*\PSTD, 0.6169*\SignalHeight + \VertSignalOffset) -- (0.0641*\PSTC + 0.9359*\PSTD, 0.6547*\SignalHeight + \VertSignalOffset) -- (0.0621*\PSTC + 0.9379*\PSTD, 0.6888*\SignalHeight + \VertSignalOffset) -- (0.0601*\PSTC + 0.9399*\PSTD, 0.7182*\SignalHeight + \VertSignalOffset) -- (0.0581*\PSTC + 0.9419*\PSTD, 0.7423*\SignalHeight + \VertSignalOffset) -- (0.0561*\PSTC + 0.9439*\PSTD, 0.7603*\SignalHeight + \VertSignalOffset) -- (0.0541*\PSTC + 0.9459*\PSTD, 0.7719*\SignalHeight + \VertSignalOffset) -- (0.0521*\PSTC + 0.9479*\PSTD, 0.7767*\SignalHeight + \VertSignalOffset) -- (0.0501*\PSTC + 0.9499*\PSTD, 0.7745*\SignalHeight + \VertSignalOffset) -- (0.0481*\PSTC + 0.9519*\PSTD, 0.7653*\SignalHeight + \VertSignalOffset) -- (0.0461*\PSTC + 0.9539*\PSTD, 0.7492*\SignalHeight + \VertSignalOffset) -- (0.0441*\PSTC + 0.9559*\PSTD, 0.7266*\SignalHeight + \VertSignalOffset) -- (0.0421*\PSTC + 0.9579*\PSTD, 0.6981*\SignalHeight + \VertSignalOffset) -- (0.0401*\PSTC + 0.9599*\PSTD, 0.6642*\SignalHeight + \VertSignalOffset)
         -- (0.0381*\PSTC + 0.9619*\PSTD, 0.6259*\SignalHeight + \VertSignalOffset) -- (0.0361*\PSTC + 0.9639*\PSTD, 0.5840*\SignalHeight + \VertSignalOffset) -- (0.0341*\PSTC + 0.9659*\PSTD, 0.5397*\SignalHeight + \VertSignalOffset) -- (0.0321*\PSTC + 0.9679*\PSTD, 0.4941*\SignalHeight + \VertSignalOffset) -- (0.0301*\PSTC + 0.9699*\PSTD, 0.4484*\SignalHeight + \VertSignalOffset) -- (0.0281*\PSTC + 0.9719*\PSTD, 0.4038*\SignalHeight + \VertSignalOffset) -- (0.0261*\PSTC + 0.9739*\PSTD, 0.3615*\SignalHeight + \VertSignalOffset) -- (0.0240*\PSTC + 0.9760*\PSTD, 0.3227*\SignalHeight + \VertSignalOffset) -- (0.0220*\PSTC + 0.9780*\PSTD, 0.2886*\SignalHeight + \VertSignalOffset) -- (0.0200*\PSTC + 0.9800*\PSTD, 0.2601*\SignalHeight + \VertSignalOffset) -- (0.0180*\PSTC + 0.9820*\PSTD, 0.2381*\SignalHeight + \VertSignalOffset) -- (0.0160*\PSTC + 0.9840*\PSTD, 0.2234*\SignalHeight + \VertSignalOffset) -- (0.0140*\PSTC + 0.9860*\PSTD, 0.2165*\SignalHeight + \VertSignalOffset) -- (0.0120*\PSTC + 0.9880*\PSTD, 0.2179*\SignalHeight + \VertSignalOffset) -- (0.0100*\PSTC + 0.9900*\PSTD, 0.2276*\SignalHeight + \VertSignalOffset) -- (0.0080*\PSTC + 0.9920*\PSTD, 0.2456*\SignalHeight + \VertSignalOffset) -- (0.0060*\PSTC + 0.9940*\PSTD, 0.2717*\SignalHeight + \VertSignalOffset) -- (0.0040*\PSTC + 0.9960*\PSTD, 0.3055*\SignalHeight + \VertSignalOffset) -- (0.0020*\PSTC + 0.9980*\PSTD, 0.3462*\SignalHeight + \VertSignalOffset) -- (0.0000*\PSTC + 1.0000*\PSTD, 0.3931*\SignalHeight + \VertSignalOffset);

==> content/figures/signal_sketch/data_draft.tikz <==
\draw[thick, blue] 
        (1.0000*\PSTA + 0.0000*\PSTB, 0.2012*\SignalHeight + \VertSignalOffset) -- (0.9583*\PSTA + 0.0417*\PSTB, 1.0000*\SignalHeight + \VertSignalOffset) -- (0.9167*\PSTA + 0.0833*\PSTB, 0.4531*\SignalHeight + \VertSignalOffset) -- (0.8750*\PSTA + 0.1250*\PSTB, 0.6859*\SignalHeight + \VertSignalOffset) -- (0.8333*\PSTA + 0.1667*\PSTB, 0.4616*\SignalHeight + \VertSignalOffset) -- (0.7917*\PSTA + 0.2083*\PSTB, 0.9529*\SignalHeight + \VertSignalOffset) -- (0.7500*\PSTA + 0.2500*\PSTB, 0.4344*\SignalHeight + \VertSignalOffset) -- (0.7083*\PSTA + 0.2917*\PSTB, 0.4425*\SignalHeight + \VertSignalOffset) -- (0.6667*\PSTA + 0.3333*\PSTB, 0.7001*\SignalHeight + \VertSignalOffset) -- (0.6250*\PSTA + 0.3750*\PSTB, 0.7044*\SignalHeight + \VertSignalOffset) -- (0.5833*\PSTA + 0.4167*\PSTB, 0.2845*\SignalHeight + \VertSignalOffset) -- (0.5417*\PSTA + 0.4583*\PSTB, 0.7654*\SignalHeight + \VertSignalOffset) -- (0.5000*\PSTA + 0.5000*\PSTB, 0.8225*\SignalHeight + \VertSignalOffset) -- (0.4583*\PSTA + 0.5417*\PSTB, 0.4125*\SignalHeight + \VertSignalOffset) -- (0.4167*\PSTA + 0.5833*\PSTB, 0.7024*\SignalHeight + \VertSignalOffset) -- (0.3750*\PSTA + 0.6250*\PSTB, 0.5010*\SignalHeight + \VertSignalOffset) -- (0.3333*\PSTA + 0.6667*\PSTB, 0.9193*\SignalHeight + \VertSignalOffset) -- (0.2917*\PSTA + 0.7083*\PSTB, 0.0000*\SignalHeight + \VertSignalOffset) -- (0.2500*\PSTA + 0.7500*\PSTB, 0.9487*\SignalHeight + \VertSignalOffset) -- (0.2083*\PSTA + 0.7917*\PSTB, 0.6353*\SignalHeight + \VertSignalOffset)
         -- (0.1667*\PSTA + 0.8333*\PSTB, 0.4320*\SignalHeight + \VertSignalOffset) -- (0.1250*\PSTA + 0.8750*\PSTB, 0.7401*\SignalHeight + \VertSignalOffset) -- (0.0833*\PSTA + 0.9167*\PSTB, 0.6271*\SignalHeight + \VertSignalOffset) -- (0.0417*\PSTA + 0.9583*\PSTB, 0.8119*\SignalHeight + \VertSignalOffset) -- (0.0000*\PSTA + 1.0000*\PSTB, 0.1611*\SignalHeight + \VertSignalOffset);
    \draw[thick, red] 
        (1.0000*\PSTB + 0.0000*\PSTC, 0.4834*\SignalHeight + \VertSignalOffset) -- (0.9583*\PSTB + 0.0417*\PSTC, 0.6472*\SignalHeight + \VertSignalOffset) -- (0.9167*\PSTB + 0.0833*\PSTC, 0.5718*\SignalHeight + \VertSignalOffset) -- (0.8750*\PSTB + 0.1250*\PSTC, 0.6510*\SignalHeight + \VertSignalOffset) -- (0.8333*\PSTB + 0.1667*\PSTC, 0.3753*\SignalHeight + \VertSignalOffset) -- (0.7917*\PSTB + 0.2083*\PSTC, 0.6361*\SignalHeight + \VertSignalOffset) -- (0.7500*\PSTB + 0.2500*\PSTC, 0.1425*\SignalHeight + \VertSignalOffset) -- (0.7083*\PSTB + 0.2917*\PSTC, 0.8058*\SignalHeight + \VertSignalOffset) -- (0.6667*\PSTB + 0.3333*\PSTC, 0.6984*\SignalHeight + \VertSignalOffset) -- (0.6250*\PSTB + 0.3750*\PSTC, 0.4299*\SignalHeight + \VertSignalOffset) -- (0.5833*\PSTB + 0.4167*\PSTC, 0.9006*\SignalHeight + \VertSignalOffset) -- (0.5417*\PSTB + 0.4583*\PSTC, 0.0592*\SignalHeight + \VertSignalOffset) -- (0.5000*\PSTB + 0.5000*\PSTC, 0.5457*\SignalHeight + \VertSignalOffset) -- (0.4583*\PSTB + 0.5417*\PSTC, 0.4187*\SignalHeight + \VertSignalOffset) -- (0.4167*\PSTB + 0.5833*\PSTC, 0.6425*\SignalHeight + \VertSignalOffset) -- (0.3750*\PSTB + 0.6250*\PSTC, 0.7781*\SignalHeight + \VertSignalOffset) -- (0.3333*\PSTB + 0.6667*\PSTC, 0.4674*\SignalHeight + \VertSignalOffset) -- (0.2917*\PSTB + 0.7083*\PSTC, 0.7930*\SignalHeight + \VertSignalOffset) -- (0.2500*\PSTB + 0.7500*\PSTC, 0.0000*\SignalHeight + \VertSignalOffset) -- (0.2083*\PSTB + 0.7917*\PSTC, 0.7312*\SignalHeight + \VertSignalOffset)
         -- (0.1667*\PSTB + 0.8333*\PSTC, 0.5098*\SignalHeight + \VertSignalOffset) -- (0.1250*\PSTB + 0.8750*\PSTC, 0.4136*\SignalHeight + \VertSignalOffset) -- (0.0833*\PSTB + 0.9167*\PSTC, 1.0000*\SignalHeight + \VertSignalOffset) -- (0.0417*\PSTB + 0.9583*\PSTC, 0.1921*\SignalHeight + \VertSignalOffset) -- (0.0000*\PSTB + 1.0000*\PSTC, 0.5856*\SignalHeight + \VertSignalOffset);
    \draw[thick, green!50!black!50] 
        (1.0000*\PSTC + 0.0000*\PSTD, 0.3607*\SignalHeight + \VertSignalOffset) -- (0.9583*\PSTC + 0.0417*\PSTD, 0.9871*\SignalHeight + \VertSignalOffset) -- (0.9167*\PSTC + 0.0833*\PSTD, 0.6496*\SignalHeight + \VertSignalOffset) -- (0.8750*\PSTC + 0.1250*\PSTD, 0.4641*\SignalHeight + \VertSignalOffset) -- (0.8333*\PSTC + 0.1667*\PSTD, 0.2851*\SignalHeight + \VertSignalOffset) -- (0.7917*\PSTC + 0.2083*\PSTD, 0.0149*\SignalHeight + \VertSignalOffset) -- (0.7500*\PSTC + 0.2500*\PSTD, 0.0000*\SignalHeight + \VertSignalOffset) -- (0.7083*\PSTC + 0.2917*\PSTD, 0.2548*\SignalHeight + \VertSignalOffset) -- (0.6667*\PSTC + 0.3333*\PSTD, 0.5002*\SignalHeight + \VertSignalOffset) -- (0.6250*\PSTC + 0.3750*\PSTD, 1.0000*\SignalHeight + \VertSignalOffset) -- (0.5833*\PSTC + 0.4167*\PSTD, 0.5649*\SignalHeight + \VertSignalOffset) -- (0.5417*\PSTC + 0.4583*\PSTD, 0.5859*\SignalHeight + \VertSignalOffset) -- (0.5000*\PSTC + 0.5000*\PSTD, 0.1086*\SignalHeight + \VertSignalOffset) -- (0.4583*\PSTC + 0.5417*\PSTD, 0.1438*\SignalHeight + \VertSignalOffset) -- (0.4167*\PSTC + 0.5833*\PSTD, 0.1479*\SignalHeight + \VertSignalOffset) -- (0.3750*\PSTC + 0.6250*\PSTD, 0.1364*\SignalHeight + \VertSignalOffset) -- (0.3333*\PSTC + 0.6667*\PSTD, 0.6998*\SignalHeight + \VertSignalOffset) -- (0.2917*\PSTC + 0.7083*\PSTD, 0.6029*\SignalHeight + \VertSignalOffset) -- (0.2500*\PSTC + 0.7500*\PSTD, 0.7691*\SignalHeight + \VertSignalOffset) -- (0.2083*\PSTC + 0.7917*\PSTD, 0.3240*\SignalHeight + \VertSignalOffset)
         -- (0.1667*\PSTC + 0.8333*\PSTD, 0.1464*\SignalHeight + \VertSignalOffset) -- (0.1250*\PSTC + 0.8750*\PSTD, 0.3625*\SignalHeight + \VertSignalOffset) -- (0.0833*\PSTC + 0.9167*\PSTD, 0.0788*\SignalHeight + \VertSignalOffset) -- (0.0417*\PSTC + 0.9583*\PSTD, 0.6342*\SignalHeight + \VertSignalOffset) -- (0.0000*\PSTC + 1.0000*\PSTD, 0.2389*\SignalHeight + \VertSignalOffset);

==> content/figures/signal_sketch/figure.tikz <==
% use a group here so that TeX forgets everything we defined inside the group
\begingroup


\def\TickHeight{0.03}
\def\SignalHeight{0.3}
\def\VertSignalOffset{0.1}
\def\DiagHeight{\VertSignalOffset + \SignalHeight}
\def\IntervalDividerHeight{0.9*\DiagHeight}
\def\InterDotSpacing{0.02}
\def\DotRadius{0.15pt}

\def\MarkupColor{white!25!black!75}

% pulse start times (A, B, C, ...):
\def\PSTA{0.1}
\def\PSTB{0.33}
\def\PSTC{0.7}
\def\PSTD{1.0}
\def\PSTE{1.15}

% Draw horizontal tick mark:
% #1: optional: color
% #2: horizontal position
% #3: vertical position
% #4: label
\newcommand{\DrawHTick}[4][black]{\draw[very thick, color={#1}] (#2, 0.5*\TickHeight + #3) -- (#2, -0.5*\TickHeight + #3) node[anchor=north]{#4};}

% Draw horizontal tick mark with pulse start time labels:
% #1: horizontal position
% #2: host index
% #3: pulse index
\newcommand{\DrawPulseStartTimeTick}[3]{\DrawHTick{#1}{0}{\PulseStartTime{#2}{#3}}}

% Draws a vertical line to divide pulses
% #1: horizontal position
\newcommand{\DrawIntervalDivider}[1]{\draw[thick, densely dashed, white!50!black!50] (#1, 0) -- (#1, \IntervalDividerHeight);}

% Draws a horizontal curly brace above an interval with a label printed above
% #1: first horizontal position
% #2: second horizontal position
% #3: label
\newcommand{\DrawTopIntervalLabel}[3]{%
    \draw [pen colour=\MarkupColor, color=\MarkupColor, decorate, decoration={calligraphic brace}] %
        (#1, \IntervalDividerHeight + 0.03) --  (#2, \IntervalDividerHeight + 0.03) %
        node[anchor=south, pos=0.5]{#3};%
}

% Draws a horizontal curly brace above an interval with the formula symbol of the base pulse above
% #1: first horizontal position
% #2: second horizontal position
% #3: pulse index
\newcommand{\DrawPulseSymbol}[3]{%
    \DrawTopIntervalLabel{#1}{#2}{%
        $\scriptstyle \BasePulse{p}{#3}{\frac{t - \PulseStartTime{p}{#3}}{\PulseDuration{p}{#3}}}$%
    }%
}

% Draws a horizontal measurement line below a signal with a label printed above the line
% #1: first horizontal position
% #2: second horizontal position
% #3: label
\newcommand{\DrawBottomIntervalLabel}[3]{%
    \DrawHTick[\MarkupColor]{#1}{0.75*\VertSignalOffset}{} %
    \DrawHTick[\MarkupColor]{#2}{0.75*\VertSignalOffset}{} %
    \draw[thick, densely dotted, color={\MarkupColor}] (#1, 0.75*\VertSignalOffset) -- (#2, 0.75*\VertSignalOffset) %
        node[anchor=north, pos=0.5]{#3};
}

% Draws a horizontal measurement line below a signal with a label printed above the line
% #1: first horizontal position
% #2: second horizontal position
% #3: pulse index
\newcommand{\DrawIntervalSymbol}[3]{%
    \DrawBottomIntervalLabel{#1}{#2}{%
        $\scriptstyle \PulseDuration{p}{#3}$%
    }%
}

\begin{tikzpicture}
    % TODO: use signal_sketch_data.tikz
    \ifdraft
        \input{content/figures/signal_sketch/data_draft.tikz}
    \else
        \input{content/figures/signal_sketch/data.tikz}
    \fi

    % draw the vertical lines between the pulses
    \DrawIntervalDivider{\PSTA}
    \DrawIntervalDivider{\PSTB}
    \DrawIntervalDivider{\PSTC}
    \DrawIntervalDivider{\PSTD}

    % draw the name of pulses
    \DrawPulseSymbol{\PSTA}{\PSTB}{0}
    \DrawPulseSymbol{\PSTB}{\PSTC}{1}
    \DrawPulseSymbol{\PSTC}{\PSTD}{2}

    % draw the pulse duration of each interval
    \DrawIntervalSymbol{\PSTA}{\PSTB}{0}
    \DrawIntervalSymbol{\PSTB}{\PSTC}{1}
    \DrawIntervalSymbol{\PSTC}{\PSTD}{2}

    % draw dots:
    \draw[draw=none, fill=black] (\PSTD + 2*\InterDotSpacing, 0.5*\SignalHeight + \VertSignalOffset) circle (\DotRadius);
    \draw[draw=none, fill=black] (\PSTD + 3*\InterDotSpacing, 0.5*\SignalHeight + \VertSignalOffset) circle (\DotRadius);
    \draw[draw=none, fill=black] (\PSTD + 4*\InterDotSpacing, 0.5*\SignalHeight + \VertSignalOffset) circle (\DotRadius);

    % horizontal axis:
    \draw[thick,->] (0,0) -- (1.1,0) node[anchor=north west]{$t$};    
    \DrawPulseStartTimeTick{\PSTA}{p}{0}
    \DrawPulseStartTimeTick{\PSTB}{p}{1}
    \DrawPulseStartTimeTick{\PSTC}{p}{2}
    \DrawPulseStartTimeTick{\PSTD}{p}{3}    

    % vertical axis:
    \draw[thick,->] (0,0) -- (0,\DiagHeight + 0.02)  node[pos=0.5, left=8pt, rotate=90, anchor=center]{\TxSignal{p}{t}};

\end{tikzpicture}


\endgroup

